Energy-Based Approximation of Linear Systems with Polynomial Outputs

Controllability and observability energy functions play a fundamental role in model order reduction and are inherently connected to optimal control problems. For linear dynamical systems the energy functions are known to be quadratic polynomials and various low-rank approximation techniques allow for computing them in a large-scale setting. For nonlinear problems computing the energy functions is significantly more challenging. In this paper, we investigate a special class of nonlinear systems that have a linear state and a polynomial output equation. We show that the energy functions of these systems are again polynomials and investigate under which conditions they can effectively be approximated using low-rank tensors. Further, we introduce a new perspective on the well-established balanced truncation method for linear systems which then readily generalizes to the nonlinear systems under consideration. This new perspective yields a novel energy-based model order reduction procedure that accurately captures the input-output behavior of linear systems with polynomial outputs via a low-dimensional reduced order model. We demonstrate the effectiveness of our approach via two numerical experiments.

==> figures/conv_diff_cubic.dat <==
0	0	0
0.01	0.002619739	0.0026197399
0.02	0.0066652928	0.0066652893
0.03	0.011898457	0.011898446
0.04	0.01824875	0.018248739
0.05	0.025712775	0.025712779
0.06	0.034322002	0.034322036
0.07	0.044126999	0.044127071
0.08	0.05518709	0.055187195
0.09	0.067562171	0.067562292
0.1	0.081305605	0.081305721
0.11	0.0964579	0.096457993
0.12	0.11304115	0.11304121
0.13	0.13105432	0.13105438
0.14	0.15046953	0.15046962
0.15	0.17122934	0.17122953
0.16	0.19324514	0.19324554
0.17	0.21639672	0.21639744
0.18	0.24053281	0.24053398
0.19	0.26547273	0.2654745
0.2	0.29100893	0.29101141
0.21	0.31691034	0.31691365
0.22	0.34292646	0.34293068
0.23	0.36879191	0.36879707
0.24	0.39423147	0.39423756
0.25	0.41896527	0.41897224
0.26	0.4427142	0.44272193
0.27	0.46520519	0.46521351
0.28	0.48617636	0.48618505
0.29	0.50538187	0.50539066
0.3	0.5225964	0.52260499
0.31	0.53761915	0.53762719
0.32	0.55027721	0.55028436
0.33	0.56042845	0.56043431
0.34	0.56796356	0.56796777
0.35	0.57280764	0.57280983
0.36	0.57492087	0.5749207
0.37	0.57429866	0.5742958
0.38	0.57097105	0.57096522
0.39	0.56500152	0.56499249
0.4	0.55648518	0.55647276
0.41	0.54554649	0.54553054
0.42	0.53233644	0.5323169
0.43	0.51702944	0.51700629
0.44	0.49981979	0.49979307
0.45	0.48091798	0.48088781
0.46	0.46054686	0.4605134
0.47	0.43893766	0.43890111
0.48	0.41632606	0.4162867
0.49	0.39294838	0.3929065
0.5	0.36903785	0.36899378
0.51	0.34482115	0.34477524
0.52	0.32051517	0.32046781
0.53	0.2963242	0.29627576
0.54	0.27243733	0.2723882
0.55	0.24902638	0.24897696
0.56	0.22624421	0.22619484
0.57	0.20422339	0.20417443
0.58	0.18307542	0.18302719
0.59	0.16289032	0.16284311
0.6	0.14373661	0.14369068
0.61	0.12566179	0.12561734
0.62	0.10869303	0.10865025
0.63	0.092838379	0.092797391
0.64	0.078088124	0.078049014
0.65	0.064416475	0.064379286
0.66	0.051783437	0.05174817
0.67	0.040136841	0.040103458
0.68	0.029414489	0.029382913
0.69	0.019546349	0.019516473
0.7	0.010456772	0.010428459
0.71	0.002066666	0.0020397547
0.72	-0.0057044014	-0.0057300916
0.73	-0.012936224	-0.012960888
0.74	-0.019706125	-0.019729966
0.75	-0.026087313	-0.026110537
0.76	-0.03214744	-0.032170252
0.77	-0.037947391	-0.037969991
0.78	-0.043540315	-0.043562891
0.79	-0.048970901	-0.048993626
0.8	-0.054274907	-0.054297935
0.81	-0.059478938	-0.059502403
0.82	-0.064600457	-0.064624469
0.83	-0.069648029	-0.069672672
0.84	-0.074621767	-0.074647098
0.85	-0.079513965	-0.079540013
0.86	-0.084309891	-0.084336659
0.87	-0.088988719	-0.089016185
0.88	-0.093524561	-0.093552677
0.89	-0.097887577	-0.09791627
0.9	-0.10204513	-0.1020743
0.91	-0.10596294	-0.10599249
0.92	-0.10960627	-0.10963607
0.93	-0.112941	-0.11297091
0.94	-0.11593471	-0.11596457
0.95	-0.1185576	-0.11858726
0.96	-0.12078335	-0.12081267
0.97	-0.12258986	-0.12261867
0.98	-0.1239598	-0.12398795
0.99	-0.12488105	-0.1249084
1	-0.125347	-0.12537341
1.01	-0.12535663	-0.12538197
1.02	-0.12491454	-0.12493872
1.03	-0.12403075	-0.12405366
1.04	-0.12272038	-0.12274194
1.05	-0.12100322	-0.12102337
1.06	-0.11890322	-0.11892192
1.07	-0.1164478	-0.11646503
1.08	-0.11366718	-0.11368293
1.09	-0.11059361	-0.11060788
1.1	-0.10726055	-0.10727336
1.11	-0.10370187	-0.10371326
1.12	-0.099951063	-0.099961085
1.13	-0.096040454	-0.096049163
1.14	-0.09200048	-0.092007941
1.15	-0.087859027	-0.087865312
1.16	-0.083640848	-0.083646032
1.17	-0.079367077	-0.079371237
1.18	-0.075054843	-0.075058055
1.19	-0.070717	-0.070719337
1.2	-0.06636197	-0.0663635
1.21	-0.061993708	-0.061994495
1.22	-0.057611792	-0.057611891
1.23	-0.053211618	-0.053211077
1.24	-0.048784715	-0.048783571
1.25	-0.044319156	-0.044317437
1.26	-0.039800064	-0.039797788
1.27	-0.035210196	-0.035207371
1.28	-0.030530587	-0.030527212
1.29	-0.02574125	-0.025737314
1.3	-0.020821905	-0.020817389
1.31	-0.015752719	-0.015747598
1.32	-0.010515052	-0.010509295
1.33	-0.0050921779	-0.0050857492
1.34	0.00053002913	0.00053716706
1.35	0.0063624571	0.0063703429
1.36	0.012412187	0.012420859
1.37	0.018682001	0.018691493
1.38	0.025169978	0.025180321
1.39	0.031869192	0.03188041
1.4	0.038767509	0.038779619
1.41	0.045847499	0.04586051
1.42	0.053086459	0.053100369
1.43	0.060456543	0.060471339
1.44	0.067925005	0.067940662
1.45	0.075454543	0.075471024
1.46	0.083003746	0.083021001
1.47	0.090527618	0.090545586
1.48	0.097978193	0.097996801
1.49	0.1053052	0.10532437
1.5	0.11245681	0.11247643
1.51	0.11938036	0.11940033
1.52	0.12602318	0.12604338
1.53	0.13233336	0.13235368
1.54	0.13826055	0.13828086
1.55	0.14375672	0.1437769
1.56	0.14877691	0.1487968
1.57	0.15327984	0.15329933
1.58	0.15722863	0.15724758
1.59	0.16059124	0.16060953
1.6	0.16334101	0.16335851
1.61	0.165457	0.16547359
1.62	0.16692425	0.16693982
1.63	0.16773399	0.16774844
1.64	0.1678837	0.16789696
1.65	0.16737711	0.16738909
1.66	0.16622403	0.16623468
1.67	0.1644402	0.16444946
1.68	0.16204692	0.16205476
1.69	0.15907072	0.15907712
1.7	0.15554286	0.15554781
1.71	0.15149884	0.15150234
1.72	0.14697779	0.14697987
1.73	0.1420219	0.14202259
1.74	0.13667573	0.13667508
1.75	0.1309856	0.13098365
1.76	0.12499886	0.12499569
1.77	0.11876332	0.11875899
1.78	0.11232651	0.11232111
1.79	0.10573517	0.10572878
1.8	0.099034616	0.099027319
1.81	0.092268238	0.092260128
1.82	0.085477053	0.085468221
1.83	0.078699287	0.078689824
1.84	0.071970046	0.071960042
1.85	0.065321053	0.065310595
1.86	0.058780459	0.05876963
1.87	0.052372723	0.0523616
1.88	0.046118565	0.046107222
1.89	0.040034995	0.040023496
1.9	0.034135392	0.034123797
1.91	0.028429663	0.028418023
1.92	0.022924437	0.022912798
1.93	0.017623326	0.017611725
1.94	0.012527208	0.012515675
1.95	0.0076345548	0.0076231135
1.96	0.0029417803	0.0029304474
1.97	-0.0015564001	-0.0015676137
1.98	-0.0058665984	-0.0058776872
1.99	-0.0099963865	-0.01000735
2	-0.013953938	-0.013964778
2.01	-0.017747686	-0.01775841
2.02	-0.021386006	-0.021396622
2.03	-0.024876925	-0.024887443
2.04	-0.028227867	-0.028238297
2.05	-0.031445435	-0.031455789
2.06	-0.034535238	-0.034545525
2.07	-0.037501752	-0.037511982
2.08	-0.040348234	-0.040358413
2.09	-0.043076674	-0.043086806
2.1	-0.045687788	-0.045697875
2.11	-0.048181057	-0.048191098
2.12	-0.050554795	-0.050564785
2.13	-0.052806255	-0.052816187
2.14	-0.054931762	-0.054941623
2.15	-0.056926867	-0.056936645
2.16	-0.058786527	-0.058796205
2.17	-0.060505289	-0.060514846
2.18	-0.062077482	-0.062086897
2.19	-0.063497419	-0.063506667
2.2	-0.064759582	-0.064768639
2.21	-0.06585881	-0.065867649
2.22	-0.066790464	-0.066799058
2.23	-0.067550577	-0.067558899
2.24	-0.068135984	-0.06814401
2.25	-0.068544428	-0.068552131
2.26	-0.068774629	-0.068781986
2.27	-0.068826341	-0.06883333
2.28	-0.068700367	-0.068706968
2.29	-0.068398547	-0.068404743
2.3	-0.067923727	-0.067929504
2.31	-0.067279689	-0.067285034
2.32	-0.066471066	-0.066475972
2.33	-0.065503234	-0.065507693
2.34	-0.064382181	-0.064386189
2.35	-0.063114369	-0.063117927
2.36	-0.061706584	-0.061709693
2.37	-0.06016578	-0.060168444
2.38	-0.05849892	-0.058501143
2.39	-0.056712823	-0.056714614
2.4	-0.054814024	-0.054815391
2.41	-0.052808632	-0.052809583
2.42	-0.05070222	-0.050702765
2.43	-0.048499721	-0.04849987
2.44	-0.046205357	-0.046205119
2.45	-0.043822583	-0.043821965
2.46	-0.04135406	-0.04135307
2.47	-0.038801661	-0.038800304
2.48	-0.036166494	-0.036164775
2.49	-0.033448961	-0.033446882
2.5	-0.030648834	-0.030646397
2.51	-0.027765369	-0.027762572
2.52	-0.024797425	-0.024794266
2.53	-0.021743615	-0.021740089
2.54	-0.018602468	-0.018598569
2.55	-0.015372603	-0.015368325
2.56	-0.01205291	-0.012048245
2.57	-0.008642742	-0.0086376804
2.58	-0.0051420915	-0.0051366253
2.59	-0.001551778	-0.0015458985
2.6	0.0021263849	0.0021326854
2.61	0.0058894324	0.0058961606
2.62	0.0097331098	0.0097402706
2.63	0.013651756	0.013659352
2.64	0.017638209	0.017646242
2.65	0.021683747	0.021692213
2.66	0.025778047	0.025786939
2.67	0.029909183	0.029918493
2.68	0.034063657	0.034073372
2.69	0.038226458	0.03823656
2.7	0.042381154	0.042391619
2.71	0.046510014	0.046520817
2.72	0.050594165	0.050605276
2.73	0.054613769	0.054625152
2.74	0.058548225	0.05855984
2.75	0.062376393	0.062388198
2.76	0.066076836	0.066088784
2.77	0.069628073	0.069640114
2.78	0.073008838	0.073020919
2.79	0.076198344	0.076210411
2.8	0.079176548	0.079188545
2.81	0.081924412	0.081936279
2.82	0.08442414	0.084435821
2.83	0.086659422	0.086670858
2.84	0.08861564	0.088626775
2.85	0.090280063	0.090290841
2.86	0.091642012	0.091652378
2.87	0.092692994	0.092702898
2.88	0.093426814	0.093436208
2.89	0.093839644	0.093848485
2.9	0.093930069	0.093938316
2.91	0.093699088	0.093706706
2.92	0.09315009	0.093157049
2.93	0.092288796	0.09229507
2.94	0.091123165	0.091128736
2.95	0.089663278	0.08966813
2.96	0.087921184	0.087925309
2.97	0.085910733	0.085914128
2.98	0.083647384	0.083650051
2.99	0.081147993	0.081149938
3	0.07843059	0.078431827
3.01	0.07551415	0.075514694
3.02	0.072418348	0.072418222
3.03	0.06916333	0.069162557
3.04	0.065769466	0.065768076
3.05	0.062257129	0.062255152
3.06	0.058646471	0.05864394
3.07	0.054957217	0.054954168
3.08	0.051208477	0.051204946
3.09	0.047418575	0.047414601
3.1	0.043604901	0.043600521
3.11	0.039783783	0.039779035
3.12	0.035970384	0.035965305
3.13	0.032178628	0.032173254
3.14	0.028421143	0.028415511
3.15	0.024709237	0.024703379
3.16	0.02105289	0.021046839
3.17	0.017460776	0.017454561
3.18	0.013940299	0.013933947
3.19	0.010497652	0.01049119
3.2	0.0071378948	0.0071313447
3.21	0.0038650396	0.0038584225
3.22	0.00068215391	0.00067548821
3.23	-0.0024085304	-0.0024152283
3.24	-0.0054055011	-0.0054122169
3.25	-0.0083078475	-0.0083145688
3.26	-0.011115141	-0.011121857
3.27	-0.013827319	-0.01383402
3.28	-0.016444572	-0.016451251
3.29	-0.01896724	-0.018973889
3.3	-0.021395717	-0.02140233
3.31	-0.023730364	-0.023736935
3.32	-0.025971438	-0.025977962
3.33	-0.02811903	-0.028125502
3.34	-0.030173021	-0.030179435
3.35	-0.032133048	-0.032139399
3.36	-0.033998485	-0.034004766
3.37	-0.035768438	-0.035774644
3.38	-0.037441756	-0.037447879
3.39	-0.039017043	-0.039023075
3.4	-0.040492694	-0.040498628
3.41	-0.041866933	-0.041872759
3.42	-0.043137854	-0.043143563
3.43	-0.044303479	-0.044309061
3.44	-0.04536181	-0.045367255
3.45	-0.046310885	-0.046316182
3.46	-0.047148839	-0.047153976
3.47	-0.047873955	-0.047878921
3.48	-0.04848472	-0.048489504
3.49	-0.048979869	-0.04898446
3.5	-0.049358429	-0.049362817
3.51	-0.04961975	-0.049623924
3.52	-0.049763532	-0.049767482
3.53	-0.04978984	-0.049793558
3.54	-0.049699115	-0.049702591
3.55	-0.049492167	-0.049495395
3.56	-0.049170169	-0.049173142
3.57	-0.048734636	-0.048737348
3.58	-0.048187397	-0.048189844
3.59	-0.047530563	-0.047532741
3.6	-0.046766487	-0.046768392
3.61	-0.045897716	-0.045899346
3.62	-0.044926949	-0.044928304
3.63	-0.043856984	-0.043858063
3.64	-0.042690673	-0.042691476
3.65	-0.041430869	-0.041431396
3.66	-0.040080387	-0.040080638
3.67	-0.038641958	-0.038641936
3.68	-0.037118201	-0.037117906
3.69	-0.035511591	-0.035511025
3.7	-0.033824443	-0.033823607
3.71	-0.032058897	-0.032057791
3.72	-0.030216921	-0.030215547
3.73	-0.028300318	-0.028298676
3.74	-0.026310744	-0.026308834
3.75	-0.024249736	-0.024247558
3.76	-0.022118749	-0.022116302
3.77	-0.019919201	-0.019916483
3.78	-0.017652527	-0.017649538
3.79	-0.015320238	-0.015316976
3.8	-0.012923986	-0.012920449
3.81	-0.01046563	-0.010461817
3.82	-0.00794731	-0.0079432186
3.83	-0.0053715133	-0.0053671424
3.84	-0.0027411461	-0.0027364947
3.85	-5.9597687e-05	-5.4665682e-05
3.86	0.0026691983	0.0026744103
3.87	0.0054407103	0.0054462008
3.88	0.0082497636	0.0082555297
3.89	0.011090504	0.011096542
3.9	0.013956375	0.013962678
3.91	0.016840102	0.016846663
3.92	0.019733695	0.019740505
3.93	0.022628464	0.022635511
3.94	0.025515043	0.025522314
3.95	0.028383434	0.028390914
3.96	0.031223064	0.031230735
3.97	0.03402285	0.034030691
3.98	0.036771281	0.036779272
3.99	0.039456514	0.039464629
4	0.042066469	0.042074684
4.01	0.044588947	0.044597235
4.02	0.047011745	0.047020075
4.03	0.049322775	0.049331118
4.04	0.051510198	0.051518521
4.05	0.053562541	0.053570812
4.06	0.055468832	0.055477018
4.07	0.057218716	0.057226783
4.08	0.058802575	0.058810491
4.09	0.060211641	0.060219371
4.1	0.061438093	0.061445605
4.11	0.062475149	0.062482412
4.12	0.06331715	0.063324133
4.13	0.063959617	0.063966291
4.14	0.06439931	0.064405648
4.15	0.064634258	0.064640235
4.16	0.064663784	0.064669377
4.17	0.064488503	0.064493692
4.18	0.064110318	0.064115085
4.19	0.063532385	0.063536716
4.2	0.062759076	0.062762957
4.21	0.061795917	0.06179934
4.22	0.060649522	0.060652482
4.23	0.059327512	0.059330003
4.24	0.057838415	0.057840439
4.25	0.056191574	0.056193133
4.26	0.054397033	0.054398131
4.27	0.052465422	0.052466068
4.28	0.050407845	0.05040805
4.29	0.048235758	0.048235532
4.3	0.045960848	0.045960208
4.31	0.043594924	0.043593884
4.32	0.041149796	0.041148374
4.33	0.038637174	0.038635389
4.34	0.036068566	0.036066439
4.35	0.033455188	0.033452738
4.36	0.030807877	0.030805127
4.37	0.028137024	0.028133995
4.38	0.025452511	0.025449224
4.39	0.022763659	0.022760137
4.4	0.020079195	0.020075459
4.41	0.017407219	0.017403289
4.42	0.014755192	0.014751088
4.43	0.012129932	0.012125674
4.44	0.0095376194	0.0095332261
4.45	0.0069838113	0.0069793002
4.46	0.0044734671	0.0044688549
4.47	0.0020109792	0.0020062816
4.48	-0.00039978891	-0.00040455723
4.49	-0.0027554593	-0.0027602846
4.5	-0.005053093	-0.0050579626
4.51	-0.0072901402	-0.0072950425
4.52	-0.00946439	-0.0094693138
4.53	-0.011573919	-0.011578854
4.54	-0.013617041	-0.013621978
4.55	-0.01559226	-0.015597191
4.56	-0.017498227	-0.017503143
4.57	-0.019333698	-0.01933859
4.58	-0.021097496	-0.021102358
4.59	-0.022788484	-0.022793308
4.6	-0.024405539	-0.024410318
4.61	-0.02594753	-0.025952258
4.62	-0.027413309	-0.027417978
4.63	-0.0288017	-0.028806303
4.64	-0.030111496	-0.030116027
4.65	-0.031341467	-0.031345918
4.66	-0.032490363	-0.032494727
4.67	-0.033556927	-0.033561197
4.68	-0.034539912	-0.034544081
4.69	-0.0354381	-0.03544216
4.7	-0.036250318	-0.036254262
4.71	-0.036975461	-0.036979282
4.72	-0.037612519	-0.037616208
4.73	-0.038160587	-0.038164139
4.74	-0.038618898	-0.038622304
4.75	-0.038986832	-0.038990085
4.76	-0.039263934	-0.039267028
4.77	-0.039449932	-0.039452861
4.78	-0.03954474	-0.039547497
4.79	-0.03954847	-0.039551049
4.8	-0.03946143	-0.039463826
4.81	-0.039284127	-0.039286335
4.82	-0.039017259	-0.039019275
4.83	-0.03866171	-0.03866353
4.84	-0.038218536	-0.038220156
4.85	-0.037688952	-0.037690369
4.86	-0.037074316	-0.037075528
4.87	-0.03637611	-0.036377114
4.88	-0.035595921	-0.035596715
4.89	-0.034735424	-0.034736007
4.9	-0.033796358	-0.033796729
4.91	-0.032780511	-0.03278067
4.92	-0.031689705	-0.03168965
4.93	-0.030525775	-0.030525506
4.94	-0.029290564	-0.029290082
4.95	-0.027985911	-0.027985215
4.96	-0.026613648	-0.026612737
4.97	-0.025175598	-0.025174473
4.98	-0.023673579	-0.02367224
4.99	-0.022109414	-0.02210786
5	-0.020484939	-0.020483171
5.01	-0.018802026	-0.018800043
5.02	-0.017062596	-0.017060399
5.03	-0.015268651	-0.01526624
5.04	-0.013422293	-0.013419668
5.05	-0.011525761	-0.011522922
5.06	-0.0095814576	-0.0095784047
5.07	-0.0075919827	-0.007588717
5.08	-0.0055601667	-0.0055566894
5.09	-0.003489102	-0.0034854145
5.1	-0.0013821733	-0.0013782775
5.11	0.00075691453	0.0007610158
5.12	0.0029241112	0.0029284146
5.13	0.0051150008	0.0051195023
5.14	0.0073247861	0.0073294807
5.15	0.0095482782	0.0095531598
5.16	0.011779893	0.011784954
5.17	0.014013652	0.014018885
5.18	0.016243194	0.01624859
5.19	0.018461794	0.018467341
5.2	0.02066238	0.020668068
5.21	0.022837573	0.022843388
5.22	0.024979722	0.024985649
5.23	0.027080948	0.027086972
5.24	0.029133198	0.029139303
5.25	0.031128304	0.031134471
5.26	0.033058042	0.033064253
5.27	0.034914201	0.034920437
5.28	0.036688655	0.036694894
5.29	0.038373429	0.03837965
5.3	0.03996078	0.039966961
5.31	0.041443265	0.041449385
5.32	0.042813818	0.042819853
5.33	0.044065815	0.044071744
5.34	0.045193147	0.045198946
5.35	0.046190278	0.046195926
5.36	0.047052305	0.047057781
5.37	0.04777501	0.047780293
5.38	0.048354901	0.04835997
5.39	0.048789251	0.048794088
5.4	0.049076126	0.049080713
5.41	0.049214404	0.049218725
5.42	0.049203787	0.049207827
5.43	0.0490448	0.049048544
5.44	0.048738784	0.048742223
5.45	0.048287882	0.048291004
5.46	0.04769501	0.047697808
5.47	0.046963827	0.046966294
5.48	0.04609869	0.046100822
5.49	0.045104609	0.045106404
5.5	0.043987194	0.043988651
5.51	0.042752591	0.042753712
5.52	0.041407424	0.04140821
5.53	0.039958722	0.039959179
5.54	0.038413857	0.038413991
5.55	0.036780467	0.036780285
5.56	0.03506639	0.035065901
5.57	0.033279592	0.033278806
5.58	0.031428101	0.031427029
5.59	0.02951994	0.029518595
5.6	0.027563067	0.027561461
5.61	0.025565318	0.025563465
5.62	0.023534356	0.023532269
5.63	0.021477619	0.021475313
5.64	0.019402287	0.019399776
5.65	0.017315241	0.017312542
5.66	0.015223042	0.015220167
5.67	0.0131319	0.013128864
5.68	0.011047667	0.011044485
5.69	0.0089758253	0.0089725112
5.7	0.0069214825	0.0069180498
5.71	0.0048893765	0.0048858383
5.72	0.0028838815	0.0028802505
5.73	0.00090902048	0.00090530904
5.74	-0.0010315189	-0.0010352992
5.75	-0.0029343655	-0.0029382035
5.76	-0.0047964427	-0.0048003277
5.77	-0.0066149449	-0.0066188668
5.78	-0.0083873126	-0.0083912617
5.79	-0.010111207	-0.010115174
5.8	-0.011784485	-0.011788462
5.81	-0.013405173	-0.013409151
5.82	-0.014971448	-0.014975419
5.83	-0.016481608	-0.016485564
5.84	-0.017934059	-0.017937994
5.85	-0.019327297	-0.019331203
5.86	-0.020659891	-0.02066376
5.87	-0.021930469	-0.021934297
5.88	-0.023137718	-0.023141496
5.89	-0.024280366	-0.024284088
5.9	-0.02535719	-0.02536085
5.91	-0.026367007	-0.026370599
5.92	-0.027308681	-0.027312198
5.93	-0.028181123	-0.028184559
5.94	-0.028983301	-0.028986649
5.95	-0.029714244	-0.029717499
5.96	-0.030373051	-0.030376207
5.97	-0.030958902	-0.030961953
5.98	-0.031471065	-0.031474005
5.99	-0.031908908	-0.03191173
6	-0.032271903	-0.032274603
6.01	-0.032559641	-0.032562213
6.02	-0.032771832	-0.032774272
6.03	-0.032908317	-0.032910619
6.04	-0.032969068	-0.032971228
6.05	-0.032954193	-0.032956206
6.06	-0.032863934	-0.032865796
6.07	-0.032698669	-0.032700377
6.08	-0.032458909	-0.032460459
6.09	-0.032145293	-0.032146681
6.1	-0.03175858	-0.031759804
6.11	-0.031299648	-0.031300705
6.12	-0.030769481	-0.030770368
6.13	-0.030169162	-0.030169879
6.14	-0.029499866	-0.029500409
6.15	-0.028762847	-0.028763216
6.16	-0.027959434	-0.027959628
6.17	-0.02709102	-0.027091038
6.18	-0.026159056	-0.026158896
6.19	-0.025165045	-0.025164707
6.2	-0.024110537	-0.024110021
6.21	-0.022997131	-0.022996436
6.22	-0.021826468	-0.021825595
6.23	-0.020600239	-0.020599187
6.24	-0.019320186	-0.019318954
6.25	-0.017988107	-0.017986697
6.26	-0.016605868	-0.01660428
6.27	-0.015175412	-0.015173646
6.28	-0.01369877	-0.013696827
6.29	-0.012178078	-0.012175958
6.3	-0.010615589	-0.010613293
6.31	-0.0090136908	-0.0090112212
6.32	-0.007374924	-0.0073722818
6.33	-0.0057019971	-0.0056991841
6.34	-0.0039978039	-0.0039948224
6.35	-0.0022654388	-0.0022622914
6.36	-0.00050821133	-0.0005049012
6.37	0.0012703415	0.0012738107
6.38	0.0030664453	0.0030700693
6.39	0.0048760807	0.0048798546
6.4	0.0066949796	0.0066988979
6.41	0.0085186246	0.008522681
6.42	0.010342252	0.01034644
6.43	0.012160861	0.012165172
6.44	0.013969223	0.013973649
6.45	0.015761901	0.015766431
6.46	0.017533265	0.017537891
6.47	0.019277526	0.019282235
6.48	0.020988756	0.020993537
6.49	0.022660926	0.022665766
6.5	0.024287944	0.02429283
6.51	0.02586369	0.025868608
6.52	0.027382066	0.027387
6.53	0.028837034	0.02884197
6.54	0.030222667	0.030227589
6.55	0.031533197	0.031538089
6.56	0.032763061	0.032767907
6.57	0.03390695	0.033911733
6.58	0.034959856	0.034964559
6.59	0.035917117	0.035921725
6.6	0.036774461	0.036778956
6.61	0.037528042	0.03753241
6.62	0.038174483	0.038178707
6.63	0.0387109	0.038714966
6.64	0.039134938	0.03913883
6.65	0.039444785	0.03944849
6.66	0.039639196	0.039642702
6.67	0.039717501	0.039720797
6.68	0.039679613	0.039682687
6.69	0.039526025	0.039528867
6.7	0.039257805	0.039260409
6.71	0.038876587	0.038878944
6.72	0.038384551	0.038386656
6.73	0.0377844	0.037786248
6.74	0.037079336	0.037080924
6.75	0.036273025	0.03627435
6.76	0.035369562	0.035370625
6.77	0.034373434	0.034374235
6.78	0.033289476	0.033290017
6.79	0.032122828	0.032123112
6.8	0.030878887	0.030878918
6.81	0.029563264	0.029563047
6.82	0.028181736	0.028181278
6.83	0.026740198	0.026739505
6.84	0.02524462	0.025243701
6.85	0.023701001	0.023699864
6.86	0.02211533	0.022113985
6.87	0.020493545	0.020492
6.88	0.018841497	0.018839763
6.89	0.017164917	0.017163005
6.9	0.015469389	0.01546731
6.91	0.013760323	0.013758087
6.92	0.012042934	0.012040552
6.93	0.010322222	0.010319705
6.94	0.0086029652	0.0086003241
6.95	0.0068897032	0.0068869488
6.96	0.0051867359	0.005183879
6.97	0.0034981198	0.0034951707
6.98	0.0018276688	0.0018246378
6.99	0.00017895872	0.00017585566
7	-0.0014446664	-0.0014478319
7.01	-0.0030400854	-0.0030433041
7.02	-0.0046043895	-0.0046076524
7.03	-0.0061348702	-0.0061381685
7.04	-0.0076290059	-0.0076323314
7.05	-0.0090844487	-0.0090877934
7.06	-0.01049901	-0.010502366
7.07	-0.011870648	-0.011874008
7.08	-0.013197452	-0.013200809
7.09	-0.014477632	-0.014480978
7.1	-0.015709506	-0.015712835
7.11	-0.01689149	-0.016894796
7.12	-0.01802209	-0.018025365
7.13	-0.019099892	-0.019103131
7.14	-0.020123559	-0.020126756
7.15	-0.021091824	-0.021094972
7.16	-0.02200349	-0.022006584
7.17	-0.022857425	-0.022860459
7.18	-0.023652567	-0.023655535
7.19	-0.024387919	-0.024390816
7.2	-0.025062557	-0.025065378
7.21	-0.02567563	-0.02567837
7.22	-0.026226365	-0.026229018
7.23	-0.02671407	-0.026716631
7.24	-0.02713814	-0.027140603
7.25	-0.027498059	-0.027500421
7.26	-0.027793409	-0.027795664
7.27	-0.028023867	-0.028026012
7.28	-0.028189215	-0.028191245
7.29	-0.028289339	-0.02829125
7.3	-0.028324231	-0.02832602
7.31	-0.028293992	-0.028295654
7.32	-0.028198829	-0.028200362
7.33	-0.028039059	-0.028040458
7.34	-0.027815101	-0.027816365
7.35	-0.027527481	-0.027528606
7.36	-0.027176821	-0.027177805
7.37	-0.026763842	-0.026764682
7.38	-0.026289356	-0.026290051
7.39	-0.025754263	-0.025754811
7.4	-0.025159546	-0.025159946
7.41	-0.024506267	-0.024506516
7.42	-0.023795561	-0.02379566
7.43	-0.023028636	-0.023028583
7.44	-0.022206767	-0.022206561
7.45	-0.021331294	-0.021330934
7.46	-0.020403621	-0.020403108
7.47	-0.019425218	-0.019424551
7.48	-0.018397618	-0.018396798
7.49	-0.017322424	-0.017321449
7.5	-0.016201306	-0.016200178
7.51	-0.015036012	-0.015034732
7.52	-0.013828372	-0.013826939
7.53	-0.012580302	-0.012578718
7.54	-0.011293815	-0.01129208
7.55	-0.0099710285	-0.0099691443
7.56	-0.0086141724	-0.0086121405
7.57	-0.0072256005	-0.0072234227
7.58	-0.0058077986	-0.0058054769
7.59	-0.0043633936	-0.0043609304
7.6	-0.0028951621	-0.0028925601
7.61	-0.0014060384	-0.0014033008
7.62	0.00010087948	0.00010374906
7.63	0.0016223244	0.001625322
7.64	0.0031548572	0.0031579783
7.65	0.0046948653	0.004698105
7.66	0.0062385642	0.0062419169
7.67	0.0077820004	0.00778546
7.68	0.0093210584	0.0093246183
7.69	0.010851469	0.010855122
7.7	0.012368823	0.012372561
7.71	0.013868584	0.013872399
7.72	0.015346106	0.015349989
7.73	0.016796656	0.016800597
7.74	0.018215437	0.018219426
7.75	0.019597611	0.019601637
7.76	0.02093833	0.020942382
7.77	0.022232764	0.022236831
7.78	0.023476134	0.023480203
7.79	0.024663743	0.024667803
7.8	0.025791012	0.025795049
7.81	0.026853512	0.026857514
7.82	0.027846999	0.027850953
7.83	0.028767447	0.028771341
7.84	0.029611083	0.029614903
7.85	0.030374415	0.030378148
7.86	0.031054263	0.031057897
7.87	0.031647788	0.03165131
7.88	0.032152513	0.032155911
7.89	0.032566347	0.032569611
7.9	0.032887605	0.032890722
7.91	0.033115019	0.03311798
7.92	0.03324775	0.033250545
7.93	0.033285399	0.033288019
7.94	0.033228004	0.033230441
7.95	0.033076045	0.033078292
7.96	0.032830433	0.032832484
7.97	0.032492508	0.032494356
7.98	0.032064018	0.032065661
7.99	0.031547111	0.031548544
8	0.030944308	0.030945529
8.01	0.030258486	0.030259494
8.02	0.029492849	0.029493643
8.03	0.028650901	0.02865148
8.04	0.027736415	0.027736782
8.05	0.026753404	0.026753562
8.06	0.025706087	0.025706038
8.07	0.024598856	0.024598604
8.08	0.023436242	0.023435792
8.09	0.022222883	0.02222224
8.1	0.02096349	0.02096266
8.11	0.019662817	0.019661806
8.12	0.018325629	0.018324445
8.13	0.016956674	0.016955324
8.14	0.015560658	0.01555915
8.15	0.014142218	0.014140561
8.16	0.012705902	0.012704103
8.17	0.011256147	0.011254215
8.18	0.0097972658	0.0097952096
8.19	0.008333429	0.0083312574
8.2	0.0068686562	0.006866378
8.21	0.0054068058	0.0054044297
8.22	0.0039515689	0.0039491036
8.23	0.0025064657	0.0025039197
8.24	0.0010748433	0.0010722251
8.25	-0.00034012352	-0.00034280561
8.26	-0.0017354303	-0.0017381682
8.27	-0.0031082391	-0.0031110248
8.28	-0.004455873	-0.0044586989
8.29	-0.0057758104	-0.005778669
8.3	-0.0070656776	-0.0070685614
8.31	-0.0083232411	-0.0083261431
8.32	-0.0095464	-0.0095493133
8.33	-0.010733177	-0.010736095
8.34	-0.011881713	-0.011884629
8.35	-0.012990257	-0.012993164
8.36	-0.014057157	-0.014060051
8.37	-0.015080861	-0.015083734
8.38	-0.016059905	-0.016062751
8.39	-0.016992907	-0.016995722
8.4	-0.017878571	-0.017881348
8.41	-0.018715674	-0.018718408
8.42	-0.019503072	-0.019505758
8.43	-0.020239693	-0.020242326
8.44	-0.020924542	-0.020927116
8.45	-0.021556694	-0.021559205
8.46	-0.022135303	-0.022137746
8.47	-0.022659596	-0.022661966
8.48	-0.023128881	-0.023131174
8.49	-0.023542545	-0.023544756
8.5	-0.023900057	-0.023902182
8.51	-0.024200972	-0.024203006
8.52	-0.02444493	-0.02444687
8.53	-0.024631662	-0.024633504
8.54	-0.024760988	-0.024762728
8.55	-0.02483282	-0.024834455
8.56	-0.024847163	-0.024848689
8.57	-0.024804115	-0.02480553
8.58	-0.024703867	-0.024705166
8.59	-0.024546701	-0.024547883
8.6	-0.024332991	-0.024334053
8.61	-0.024063201	-0.024064141
8.62	-0.023737883	-0.023738699
8.63	-0.023357674	-0.023358363
8.64	-0.022923294	-0.022923855
8.65	-0.022435544	-0.022435976
8.66	-0.021895304	-0.021895604
8.67	-0.021303528	-0.021303697
8.68	-0.020661247	-0.020661283
8.69	-0.019969561	-0.019969463
8.7	-0.019229643	-0.01922941
8.71	-0.018442734	-0.018442366
8.72	-0.017610146	-0.017609643
8.73	-0.016733261	-0.016732624
8.74	-0.015813533	-0.015812761
8.75	-0.014852489	-0.014851581
8.76	-0.013851731	-0.013850689
8.77	-0.012812942	-0.012811767
8.78	-0.011737887	-0.011736579
8.79	-0.01062842	-0.010626981
8.8	-0.0094864871	-0.0094849176
8.81	-0.0083141318	-0.0083124335
8.82	-0.0071135016	-0.0071116763
8.83	-0.0058868525	-0.0058849022
8.84	-0.004636554	-0.0046344811
8.85	-0.0033650946	-0.0033629017
8.86	-0.0020750851	-0.0020727751
8.87	-0.00076926245	-0.00076683875
8.88	0.00054950802	0.00055204179
8.89	0.0018782316	0.0018808713
8.9	0.0032137842	0.0032165256
8.91	0.0045529147	0.0045557528
8.92	0.005892248	0.0058951774
8.93	0.0072282904	0.0072313054
8.94	0.0085574374	0.0085605318
8.95	0.0098759825	0.0098791496
8.96	0.011180129	0.011183361
8.97	0.012466002	0.012469293
8.98	0.013729666	0.013733007
8.99	0.014967141	0.014970523
9	0.01617442	0.016177836
9.01	0.017347494	0.017350933
9.02	0.018482367	0.01848582
9.03	0.019575088	0.019578546
9.04	0.020621769	0.02062522
9.05	0.021618611	0.021622046
9.06	0.022561932	0.022565341
9.07	0.023448192	0.023451564
9.08	0.024274016	0.02427734
9.09	0.025036221	0.025039487
9.1	0.02573184	0.025735037
9.11	0.026358144	0.026361262
9.12	0.026912665	0.026915694
9.13	0.027393213	0.027396143
9.14	0.027797897	0.027800718
9.15	0.028125138	0.028127841
9.16	0.028373681	0.028376258
9.17	0.02854261	0.028545051
9.18	0.028631348	0.028633647
9.19	0.02863967	0.028641819
9.2	0.028567697	0.02856969
9.21	0.028415899	0.02841773
9.22	0.028185088	0.028186753
9.23	0.027876415	0.027877909
9.24	0.027491355	0.027492674
9.25	0.027031694	0.027032837
9.26	0.026499522	0.026500485
9.27	0.025897203	0.025897987
9.28	0.025227367	0.02522797
9.29	0.024492883	0.024493306
9.3	0.023696837	0.023697081
9.31	0.022842509	0.022842575
9.32	0.021933348	0.021933241
9.33	0.02097295	0.020972671
9.34	0.019965028	0.019964581
9.35	0.018913388	0.018912778
9.36	0.017821909	0.017821139
9.37	0.016694511	0.016693588
9.38	0.015535138	0.015534068
9.39	0.014347736	0.014346524
9.4	0.013136229	0.013134881
9.41	0.011904499	0.011903023
9.42	0.010656376	0.010654778
9.43	0.0093956136	0.0093939006
9.44	0.0081258807	0.0081240601
9.45	0.0068507479	0.006848827
9.46	0.0055736776	0.0055716636
9.47	0.0042980161	0.0042959165
9.48	0.0030269874	0.0030248094
9.49	0.0017636886	0.0017614394
9.5	0.00051108686	0.00050877383
9.51	-0.00072798147	-0.00073035127
9.52	-0.0019508113	-0.0019532308
9.53	-0.0031548274	-0.0031572898
9.54	-0.0043375821	-0.0043400806
9.55	-0.0054967525	-0.0054992805
9.56	-0.0066301363	-0.0066326873
9.57	-0.0077356479	-0.0077382155
9.58	-0.0088113136	-0.0088138917
9.59	-0.0098552669	-0.0098578495
9.6	-0.010865744	-0.010868325
9.61	-0.011841078	-0.011843652
9.62	-0.012779697	-0.012782258
9.63	-0.013680116	-0.013682659
9.64	-0.014540938	-0.014543457
9.65	-0.015360848	-0.015363338
9.66	-0.016138609	-0.016141066
9.67	-0.016873064	-0.016875482
9.68	-0.017563131	-0.017565505
9.69	-0.018207803	-0.018210129
9.7	-0.018806148	-0.018808421
9.71	-0.019357308	-0.019359524
9.72	-0.019860501	-0.019862654
9.73	-0.020315018	-0.020317106
9.74	-0.020720228	-0.020722246
9.75	-0.021075578	-0.021077522
9.76	-0.021380592	-0.021382458
9.77	-0.021634874	-0.021636658
9.78	-0.021838108	-0.021839807
9.79	-0.021990062	-0.021991673
9.8	-0.022090585	-0.022092104
9.81	-0.022139609	-0.022141033
9.82	-0.022137151	-0.022138477
9.83	-0.02208331	-0.022084536
9.84	-0.021978269	-0.021979392
9.85	-0.021822295	-0.021823312
9.86	-0.021615736	-0.021616645
9.87	-0.021359021	-0.021359821
9.88	-0.021052661	-0.021053349
9.89	-0.020697242	-0.020697817
9.9	-0.020293432	-0.020293892
9.91	-0.01984197	-0.019842314
9.92	-0.019343673	-0.0193439
9.93	-0.018799429	-0.018799537
9.94	-0.018210199	-0.018210188
9.95	-0.017577014	-0.017576883
9.96	-0.016900975	-0.016900725
9.97	-0.016183257	-0.016182885
9.98	-0.0154251	-0.015424608
9.99	-0.01462782	-0.014627208
10	-0.013792801	-0.013792069


==> figures/conv_diff_cubic_error.dat <==
0	0
0.01	9.5129514e-10
0.02	3.4804609e-09
0.03	1.1121069e-08
0.04	1.1368933e-08
0.05	3.709998e-09
0.06	3.4144613e-08
0.07	7.196532e-08
0.08	1.0481118e-07
0.09	1.213434e-07
0.1	1.1619289e-07
0.11	9.2966168e-08
0.12	6.4899842e-08
0.13	5.3464516e-08
0.14	8.553026e-08
0.15	1.897634e-07
0.16	3.9285581e-07
0.17	7.1606523e-07
0.18	1.1724055e-06
0.19	1.7646897e-06
0.2	2.4845083e-06
0.21	3.3121269e-06
0.22	4.2172133e-06
0.23	5.1602577e-06
0.24	6.0945204e-06
0.25	6.9683337e-06
0.26	7.7275909e-06
0.27	8.3182682e-06
0.28	8.6888478e-06
0.29	8.7925323e-06
0.3	8.5891696e-06
0.31	8.0468272e-06
0.32	7.1429804e-06
0.33	5.8652991e-06
0.34	4.2120346e-06
0.35	2.1920217e-06
0.36	1.7567382e-07
0.37	2.8624265e-06
0.38	5.8309964e-06
0.39	9.0367e-06
0.4	1.2428757e-05
0.41	1.5951758e-05
0.42	1.954721e-05
0.43	2.3155102e-05
0.44	2.6715454e-05
0.45	3.01698e-05
0.46	3.3462581e-05
0.47	3.6542401e-05
0.48	3.9363135e-05
0.49	4.1884861e-05
0.5	4.4074599e-05
0.51	4.5906863e-05
0.52	4.7363999e-05
0.53	4.8436336e-05
0.54	4.9122136e-05
0.55	4.9427366e-05
0.56	4.9365297e-05
0.57	4.8955956e-05
0.58	4.8225443e-05
0.59	4.7205139e-05
0.6	4.593083e-05
0.61	4.444176e-05
0.62	4.2779655e-05
0.63	4.0987722e-05
0.64	3.9109664e-05
0.65	3.7188717e-05
0.66	3.526674e-05
0.67	3.3383371e-05
0.68	3.1575269e-05
0.69	2.9875448e-05
0.7	2.8312717e-05
0.71	2.6911241e-05
0.72	2.5690212e-05
0.73	2.4663651e-05
0.74	2.3840321e-05
0.75	2.3223768e-05
0.76	2.2812461e-05
0.77	2.260005e-05
0.78	2.2575709e-05
0.79	2.2724564e-05
0.8	2.3028193e-05
0.81	2.3465182e-05
0.82	2.4011725e-05
0.83	2.4642246e-05
0.84	2.5330039e-05
0.85	2.6047907e-05
0.86	2.6768783e-05
0.87	2.7466322e-05
0.88	2.8115459e-05
0.89	2.8692906e-05
0.9	2.9177601e-05
0.91	2.9551083e-05
0.92	2.9797796e-05
0.93	2.9905315e-05
0.94	2.9864501e-05
0.95	2.9669567e-05
0.96	2.9318071e-05
0.97	2.8810841e-05
0.98	2.815182e-05
0.99	2.7347854e-05
1	2.6408425e-05
1.01	2.5345329e-05
1.02	2.4172321e-05
1.03	2.2904728e-05
1.04	2.1559041e-05
1.05	2.0152497e-05
1.06	1.8702663e-05
1.07	1.7227025e-05
1.08	1.5742599e-05
1.09	1.4265566e-05
1.1	1.2810938e-05
1.11	1.1392274e-05
1.12	1.0021426e-05
1.13	8.7083472e-06
1.14	7.4609488e-06
1.15	6.2850081e-06
1.16	5.1841333e-06
1.17	4.1597821e-06
1.18	3.2113303e-06
1.19	2.33619e-06
1.2	1.5299713e-06
1.21	7.8668314e-07
1.22	9.8968129e-08
1.23	5.4163607e-07
1.24	1.1444149e-06
1.25	1.7191816e-06
1.26	2.2759765e-06
1.27	2.8247667e-06
1.28	3.3751545e-06
1.29	3.9360999e-06
1.3	4.5156646e-06
1.31	5.1207816e-06
1.32	5.7570567e-06
1.33	6.4286047e-06
1.34	7.1379239e-06
1.35	7.8858113e-06
1.36	8.6713198e-06
1.37	9.4917571e-06
1.38	1.0342726e-05
1.39	1.1218206e-05
1.4	1.2110672e-05
1.41	1.3011244e-05
1.42	1.3909875e-05
1.43	1.4795557e-05
1.44	1.5656558e-05
1.45	1.6480659e-05
1.46	1.7255423e-05
1.47	1.796845e-05
1.48	1.860764e-05
1.49	1.9161449e-05
1.5	1.9619132e-05
1.51	1.9970968e-05
1.52	2.0208466e-05
1.53	2.0324545e-05
1.54	2.0313682e-05
1.55	2.0172034e-05
1.56	1.9897523e-05
1.57	1.9489886e-05
1.58	1.8950687e-05
1.59	1.8283303e-05
1.6	1.7492863e-05
1.61	1.6586167e-05
1.62	1.5571561e-05
1.63	1.4458795e-05
1.64	1.3258856e-05
1.65	1.1983771e-05
1.66	1.0646404e-05
1.67	9.2602379e-06
1.68	7.8391451e-06
1.69	6.3971598e-06
1.7	4.9482504e-06
1.71	3.5060969e-06
1.72	2.0838803e-06
1.73	6.9408496e-07
1.74	6.5168128e-07
1.75	1.9428456e-06
1.76	3.1700061e-06
1.77	4.3250421e-06
1.78	5.4011975e-06
1.79	6.3931368e-06
1.8	7.2969728e-06
1.81	8.1102665e-06
1.82	8.8320007e-06
1.83	9.4625271e-06
1.84	1.0003491e-05
1.85	1.0457732e-05
1.86	1.0829172e-05
1.87	1.1122676e-05
1.88	1.1343916e-05
1.89	1.1499209e-05
1.9	1.1595362e-05
1.91	1.163951e-05
1.92	1.1638952e-05
1.93	1.1600995e-05
1.94	1.1532807e-05
1.95	1.1441276e-05
1.96	1.1332884e-05
1.97	1.1213593e-05
1.98	1.1088757e-05
1.99	1.0963036e-05
2	1.0840347e-05
2.01	1.0723819e-05
2.02	1.0615778e-05
2.03	1.0517748e-05
2.04	1.0430465e-05
2.05	1.0353918e-05
2.06	1.0287396e-05
2.07	1.0229559e-05
2.08	1.0178509e-05
2.09	1.0131882e-05
2.1	1.0086937e-05
2.11	1.0040661e-05
2.12	9.9898634e-06
2.13	9.9312826e-06
2.14	9.86168e-06
2.15	9.7779354e-06
2.16	9.6771329e-06
2.17	9.5566388e-06
2.18	9.4141692e-06
2.19	9.2478457e-06
2.2	9.0562388e-06
2.21	8.838398e-06
2.22	8.5938687e-06
2.23	8.3226954e-06
2.24	8.0254116e-06
2.25	7.7030175e-06
2.26	7.3569461e-06
2.27	6.9890186e-06
2.28	6.6013916e-06
2.29	6.196496e-06
2.3	5.7769708e-06
2.31	5.3455932e-06
2.32	4.9052062e-06
2.33	4.458647e-06
2.34	4.0086763e-06
2.35	3.5579121e-06
2.36	3.1087681e-06
2.37	2.6633993e-06
2.38	2.2236553e-06
2.39	1.7910431e-06
2.4	1.3666998e-06
2.41	9.5137593e-07
2.42	5.4542953e-07
2.43	1.4883165e-07
2.44	2.3881769e-07
2.45	6.1826313e-07
2.46	9.9055797e-07
2.47	1.3570195e-06
2.48	1.7191767e-06
2.49	2.0787122e-06
2.5	2.4373989e-06
2.51	2.7970336e-06
2.52	3.1593695e-06
2.53	3.5260483e-06
2.54	3.8985345e-06
2.55	4.2780526e-06
2.56	4.6655298e-06
2.57	5.0615449e-06
2.58	5.4662844e-06
2.59	5.8795078e-06
2.6	6.3005225e-06
2.61	6.7281684e-06
2.62	7.1608141e-06
2.63	7.5963632e-06
2.64	8.032272e-06
2.65	8.4655776e-06
2.66	8.8929363e-06
2.67	9.3106711e-06
2.68	9.7148278e-06
2.69	1.0101238e-05
2.7	1.046559e-05
2.71	1.08035e-05
2.72	1.1110593e-05
2.73	1.1382577e-05
2.74	1.1615327e-05
2.75	1.1804958e-05
2.76	1.1947899e-05
2.77	1.2040968e-05
2.78	1.2081425e-05
2.79	1.2067038e-05
2.8	1.1996124e-05
2.81	1.1867592e-05
2.82	1.1680964e-05
2.83	1.1436403e-05
2.84	1.1134707e-05
2.85	1.0777317e-05
2.86	1.0366292e-05
2.87	9.9042885e-06
2.88	9.3945226e-06
2.89	8.8407258e-06
2.9	8.2470908e-06
2.91	7.6182112e-06
2.92	6.9590145e-06
2.93	6.2746906e-06
2.94	5.5706168e-06
2.95	4.8522808e-06
2.96	4.125203e-06
2.97	3.3948599e-06
2.98	2.6666099e-06
2.99	1.9456222e-06
3	1.236811e-06
3.01	5.4477516e-07
3.02	1.2625473e-07
3.03	7.7246217e-07
3.04	1.3904818e-06
3.05	1.9774279e-06
3.06	2.5309137e-06
3.07	3.0490612e-06
3.08	3.5305027e-06
3.09	3.9743728e-06
3.1	4.3802921e-06
3.11	4.7483432e-06
3.12	5.0790398e-06
3.13	5.3732891e-06
3.14	5.6323494e-06
3.15	5.8577832e-06
3.16	6.0514071e-06
3.17	6.2152396e-06
3.18	6.3514484e-06
3.19	6.4622972e-06
3.2	6.5500944e-06
3.21	6.6171436e-06
3.22	6.6656971e-06
3.23	6.6979143e-06
3.24	6.7158238e-06
3.25	6.721291e-06
3.26	6.7159921e-06
3.27	6.7013933e-06
3.28	6.6787365e-06
3.29	6.6490316e-06
3.3	6.6130543e-06
3.31	6.57135e-06
3.32	6.5242437e-06
3.33	6.4718538e-06
3.34	6.4141115e-06
3.35	6.350783e-06
3.36	6.2814957e-06
3.37	6.2057653e-06
3.38	6.123026e-06
3.39	6.0326601e-06
3.4	5.9340278e-06
3.41	5.8264966e-06
3.42	5.7094684e-06
3.43	5.582405e-06
3.44	5.4448497e-06
3.45	5.2964471e-06
3.46	5.1369581e-06
3.47	4.9662709e-06
3.48	4.7844086e-06
3.49	4.591532e-06
3.5	4.387938e-06
3.51	4.1740549e-06
3.52	3.9504331e-06
3.53	3.7177325e-06
3.54	3.4767074e-06
3.55	3.2281883e-06
3.56	2.9730625e-06
3.57	2.7122524e-06
3.58	2.4466939e-06
3.59	2.1773147e-06
3.6	1.9050125e-06
3.61	1.6306351e-06
3.62	1.3549618e-06
3.63	1.0786873e-06
3.64	8.0240796e-07
3.65	5.2661185e-07
3.66	2.516714e-07
3.67	2.2159783e-08
3.68	2.9474653e-07
3.69	5.66068e-07
3.7	8.3620974e-07
3.71	1.1053524e-06
3.72	1.3737571e-06
3.73	1.6417479e-06
3.74	1.9096914e-06
3.75	2.1779753e-06
3.76	2.4469845e-06
3.77	2.7170766e-06
3.78	2.9885575e-06
3.79	3.2616569e-06
3.8	3.5365047e-06
3.81	3.8131096e-06
3.82	4.0913394e-06
3.83	4.3709036e-06
3.84	4.6513403e-06
3.85	4.9320053e-06
3.86	5.2120664e-06
3.87	5.4905008e-06
3.88	5.7660975e-06
3.89	6.037464e-06
3.9	6.3030371e-06
3.91	6.561098e-06
3.92	6.809792e-06
3.93	7.0471507e-06
3.94	7.271119e-06
3.95	7.4795835e-06
3.96	7.6704047e-06
3.97	7.8414495e-06
3.98	7.990626e-06
3.99	8.1159178e-06
4	8.215419e-06
4.01	8.2873677e-06
4.02	8.3301782e-06
4.03	8.3424708e-06
4.04	8.3230994e-06
4.05	8.271175e-06
4.06	8.1860864e-06
4.07	8.0675158e-06
4.08	7.9154507e-06
4.09	7.7301903e-06
4.1	7.5123479e-06
4.11	7.2628477e-06
4.12	6.9829168e-06
4.13	6.6740731e-06
4.14	6.3381078e-06
4.15	5.9770643e-06
4.16	5.5932129e-06
4.17	5.1890229e-06
4.18	4.7671307e-06
4.19	4.3303066e-06
4.2	3.8814193e-06
4.21	3.4234002e-06
4.22	2.9592062e-06
4.23	2.4917834e-06
4.24	2.0240318e-06
4.25	1.5587709e-06
4.26	1.0987077e-06
4.27	6.4640731e-07
4.28	2.0426623e-07
4.29	2.2551078e-07
4.3	6.4093013e-07
4.31	1.040225e-06
4.32	1.4218667e-06
4.33	1.7845719e-06
4.34	2.1273059e-06
4.35	2.4492812e-06
4.36	2.7499531e-06
4.37	3.0290103e-06
4.38	3.2863634e-06
4.39	3.5221296e-06
4.4	3.7366147e-06
4.41	3.9302934e-06
4.42	4.1037873e-06
4.43	4.257842e-06
4.44	4.3933036e-06
4.45	4.5110944e-06
4.46	4.6121891e-06
4.47	4.6975922e-06
4.48	4.7683159e-06
4.49	4.8253596e-06
4.5	4.8696914e-06
4.51	4.9022321e-06
4.52	4.923841e-06
4.53	4.9353043e-06
4.54	4.9373268e-06
4.55	4.9305257e-06
4.56	4.9154274e-06
4.57	4.8924667e-06
4.58	4.8619886e-06
4.59	4.8242525e-06
4.6	4.7794384e-06
4.61	4.7276549e-06
4.62	4.6689482e-06
4.63	4.6033136e-06
4.64	4.5307061e-06
4.65	4.4510528e-06
4.66	4.3642646e-06
4.67	4.2702485e-06
4.68	4.1689187e-06
4.69	4.0602067e-06
4.7	3.9440715e-06
4.71	3.820507e-06
4.72	3.6895491e-06
4.73	3.5512805e-06
4.74	3.4058338e-06
4.75	3.2533936e-06
4.76	3.0941959e-06
4.77	2.9285262e-06
4.78	2.7567164e-06
4.79	2.5791397e-06
4.8	2.3962044e-06
4.81	2.208347e-06
4.82	2.0160241e-06
4.83	1.8197039e-06
4.84	1.6198574e-06
4.85	1.41695e-06
4.86	1.2114325e-06
4.87	1.0037339e-06
4.88	7.9425367e-07
4.89	5.83356e-07
4.9	3.7136502e-07
4.91	1.5856128e-07
4.92	5.4820083e-08
4.93	2.685897e-07
4.94	4.8260253e-07
4.95	6.9675487e-07
4.96	9.109797e-07
4.97	1.1252405e-06
4.98	1.3395239e-06
4.99	1.5538305e-06
5	1.7681655e-06
5.01	1.982528e-06
5.02	2.1969e-06
5.03	2.411235e-06
5.04	2.6254468e-06
5.05	2.8393986e-06
5.06	3.0528929e-06
5.07	3.265662e-06
5.08	3.47736e-06
5.09	3.6875563e-06
5.1	3.8957304e-06
5.11	4.1012689e-06
5.12	4.3034646e-06
5.13	4.5015171e-06
5.14	4.6945367e-06
5.15	4.8815492e-06
5.16	5.0615037e-06
5.17	5.2332827e-06
5.18	5.3957131e-06
5.19	5.54758e-06
5.2	5.6876418e-06
5.21	5.8146465e-06
5.22	5.927349e-06
5.23	6.0245295e-06
5.24	6.105012e-06
5.25	6.1676829e-06
5.26	6.2115097e-06
5.27	6.2355585e-06
5.28	6.2390111e-06
5.29	6.2211807e-06
5.3	6.1815257e-06
5.31	6.1196619e-06
5.32	6.0353729e-06
5.33	5.9286175e-06
5.34	5.7995356e-06
5.35	5.6484503e-06
5.36	5.4758685e-06
5.37	5.2824785e-06
5.38	5.0691442e-06
5.39	4.836898e-06
5.4	4.5869303e-06
5.41	4.3205773e-06
5.42	4.0393063e-06
5.43	3.7446993e-06
5.44	3.4384355e-06
5.45	3.122272e-06
5.46	2.7980238e-06
5.47	2.4675434e-06
5.48	2.1326998e-06
5.49	1.795358e-06
5.5	1.4573586e-06
5.51	1.1204984e-06
5.52	7.8651217e-07
5.53	4.5705542e-07
5.54	1.3368908e-07
5.55	1.8213413e-07
5.56	4.8908125e-07
5.57	7.8594857e-07
5.58	1.0716689e-06
5.59	1.3453162e-06
5.6	1.6061089e-06
5.61	1.8534095e-06
5.62	2.0867232e-06
5.63	2.305694e-06
5.64	2.5100989e-06
5.65	2.6998404e-06
5.66	2.8749372e-06
5.67	3.0355144e-06
5.68	3.1817916e-06
5.69	3.3140712e-06
5.7	3.4327254e-06
5.71	3.5381833e-06
5.72	3.6309183e-06
5.73	3.7114351e-06
5.74	3.7802577e-06
5.75	3.8379182e-06
5.76	3.8849459e-06
5.77	3.921858e-06
5.78	3.9491513e-06
5.79	3.9672955e-06
5.8	3.9767271e-06
5.81	3.977846e-06
5.82	3.9710117e-06
5.83	3.9565429e-06
5.84	3.9347167e-06
5.85	3.9057704e-06
5.86	3.8699029e-06
5.87	3.827279e-06
5.88	3.7780327e-06
5.89	3.722272e-06
5.9	3.6600847e-06
5.91	3.5915434e-06
5.92	3.5167114e-06
5.93	3.4356481e-06
5.94	3.3484149e-06
5.95	3.25508e-06
5.96	3.1557228e-06
5.97	3.0504383e-06
5.98	2.9393401e-06
5.99	2.8225627e-06
6	2.7002638e-06
6.01	2.5726245e-06
6.02	2.4398494e-06
6.03	2.302166e-06
6.04	2.1598229e-06
6.05	2.0130874e-06
6.06	1.8622429e-06
6.07	1.7075852e-06
6.08	1.5494188e-06
6.09	1.3880531e-06
6.1	1.2237981e-06
6.11	1.0569603e-06
6.12	8.878391e-07
6.13	7.1672311e-07
6.14	5.4388699e-07
6.15	3.6958901e-07
6.16	1.9406916e-07
6.17	1.7548006e-08
6.18	1.5977366e-07
6.19	3.377143e-07
6.2	5.1611031e-07
6.21	6.9481379e-07
6.22	8.7368963e-07
6.23	1.0526117e-06
6.24	1.2314585e-06
6.25	1.4101081e-06
6.26	1.5884328e-06
6.27	1.7662934e-06
6.28	1.9435333e-06
6.29	2.1199725e-06
6.3	2.2954017e-06
6.31	2.4695773e-06
6.32	2.6422159e-06
6.33	2.8129903e-06
6.34	2.9815256e-06
6.35	3.1473969e-06
6.36	3.3101273e-06
6.37	3.4691875e-06
6.38	3.6239963e-06
6.39	3.7739229e-06
6.4	3.9182894e-06
6.41	4.0563757e-06
6.42	4.1874249e-06
6.43	4.3106501e-06
6.44	4.4252425e-06
6.45	4.5303799e-06
6.46	4.6252366e-06
6.47	4.7089937e-06
6.48	4.7808502e-06
6.49	4.8400341e-06
6.5	4.8858138e-06
6.51	4.9175094e-06
6.52	4.934504e-06
6.53	4.9362541e-06
6.54	4.9222997e-06
6.55	4.8922732e-06
6.56	4.8459079e-06
6.57	4.7830443e-06
6.58	4.7036364e-06
6.59	4.607755e-06
6.6	4.4955913e-06
6.61	4.3674569e-06
6.62	4.2237842e-06
6.63	4.0651234e-06
6.64	3.8921388e-06
6.65	3.7056039e-06
6.66	3.5063939e-06
6.67	3.2954778e-06
6.68	3.0739088e-06
6.69	2.8428137e-06
6.7	2.6033814e-06
6.71	2.3568509e-06
6.72	2.104498e-06
6.73	1.8476227e-06
6.74	1.5875354e-06
6.75	1.3255446e-06
6.76	1.0629429e-06
6.77	8.0099549e-07
6.78	5.4092798e-07
6.79	2.8391559e-07
6.8	3.107322e-08
6.81	2.1655333e-07
6.82	4.5799499e-07
6.83	6.9236562e-07
6.84	9.1886697e-07
6.85	1.1367921e-06
6.86	1.3455276e-06
6.87	1.5445541e-06
6.88	1.7334456e-06
6.89	1.9118678e-06
6.9	2.0795747e-06
6.91	2.2364044e-06
6.92	2.382274e-06
6.93	2.5171735e-06
6.94	2.6411594e-06
6.95	2.7543468e-06
6.96	2.8569026e-06
6.97	2.9490373e-06
6.98	3.0309972e-06
6.99	3.1030567e-06
7	3.1655111e-06
7.01	3.2186689e-06
7.02	3.2628459e-06
7.03	3.2983585e-06
7.04	3.325519e-06
7.05	3.3446306e-06
7.06	3.3559837e-06
7.07	3.3598529e-06
7.08	3.356495e-06
7.09	3.3461474e-06
7.1	3.3290276e-06
7.11	3.3053335e-06
7.12	3.2752437e-06
7.13	3.2389197e-06
7.14	3.1965071e-06
7.15	3.1481381e-06
7.16	3.0939344e-06
7.17	3.0340097e-06
7.18	2.9684728e-06
7.19	2.8974304e-06
7.2	2.8209903e-06
7.21	2.7392636e-06
7.22	2.6523678e-06
7.23	2.5604282e-06
7.24	2.4635802e-06
7.25	2.3619702e-06
7.26	2.2557569e-06
7.27	2.1451115e-06
7.28	2.0302176e-06
7.29	1.9112711e-06
7.3	1.7884788e-06
7.31	1.6620575e-06
7.32	1.5322326e-06
7.33	1.3992358e-06
7.34	1.2633037e-06
7.35	1.1246752e-06
7.36	9.835897e-07
7.37	8.4028495e-07
7.38	6.9499512e-07
7.39	5.4794909e-07
7.4	3.99369e-07
7.41	2.4946914e-07
7.42	9.8455245e-08
7.43	5.34758e-08
7.44	2.0613579e-07
7.45	3.5934453e-07
7.46	5.1292874e-07
7.47	6.6672043e-07
7.48	8.2055492e-07
7.49	9.7426836e-07
7.5	1.127695e-06
7.51	1.2806641e-06
7.52	1.4329967e-06
7.53	1.5845023e-06
7.54	1.7349755e-06
7.55	1.8841923e-06
7.56	2.0319075e-06
7.57	2.1778515e-06
7.58	2.3217275e-06
7.59	2.46321e-06
7.6	2.6019428e-06
7.61	2.7375383e-06
7.62	2.8695768e-06
7.63	2.9976078e-06
7.64	3.1211501e-06
7.65	3.2396951e-06
7.66	3.3527083e-06
7.67	3.4596339e-06
7.68	3.5598988e-06
7.69	3.6529173e-06
7.7	3.7380975e-06
7.71	3.8148469e-06
7.72	3.8825795e-06
7.73	3.9407232e-06
7.74	3.9887264e-06
7.75	4.0260664e-06
7.76	4.0522565e-06
7.77	4.0668537e-06
7.78	4.0694656e-06
7.79	4.0597576e-06
7.8	4.0374591e-06
7.81	4.0023692e-06
7.82	3.9543617e-06
7.83	3.8933893e-06
7.84	3.8194872e-06
7.85	3.7327747e-06
7.86	3.6334571e-06
7.87	3.5218257e-06
7.88	3.3982567e-06
7.89	3.2632093e-06
7.9	3.117223e-06
7.91	2.9609132e-06
7.92	2.7949659e-06
7.93	2.6201324e-06
7.94	2.437222e-06
7.95	2.2470949e-06
7.96	2.050654e-06
7.97	1.848836e-06
7.98	1.6426034e-06
7.99	1.4329345e-06
8	1.2208149e-06
8.01	1.0072279e-06
8.02	7.9314632e-07
8.03	5.7952317e-07
8.04	3.6728407e-07
8.05	1.5731955e-07
8.06	4.9521818e-08
8.07	2.5243951e-07
8.08	4.506864e-07
8.09	6.4357315e-07
8.1	8.3047172e-07
8.11	1.010818e-06
8.12	1.1841134e-06
8.13	1.3499256e-06
8.14	1.5078882e-06
8.15	1.6576999e-06
8.16	1.7991226e-06
8.17	1.9319787e-06
8.18	2.0561478e-06
8.19	2.1715632e-06
8.2	2.2782071e-06
8.21	2.3761068e-06
8.22	2.4653288e-06
8.23	2.5459744e-06
8.24	2.6181744e-06
8.25	2.6820841e-06
8.26	2.7378779e-06
8.27	2.7857453e-06
8.28	2.8258858e-06
8.29	2.8585051e-06
8.3	2.8838114e-06
8.31	2.9020123e-06
8.32	2.9133116e-06
8.33	2.9179079e-06
8.34	2.9159922e-06
8.35	2.9077468e-06
8.36	2.893345e-06
8.37	2.8729506e-06
8.38	2.8467178e-06
8.39	2.8147925e-06
8.4	2.7773124e-06
8.41	2.7344087e-06
8.42	2.6862074e-06
8.43	2.6328305e-06
8.44	2.574398e-06
8.45	2.5110294e-06
8.46	2.4428453e-06
8.47	2.3699688e-06
8.48	2.2925271e-06
8.49	2.2106524e-06
8.5	2.1244831e-06
8.51	2.0341647e-06
8.52	1.9398497e-06
8.53	1.8416984e-06
8.54	1.7398788e-06
8.55	1.6345658e-06
8.56	1.5259413e-06
8.57	1.4141931e-06
8.58	1.2995144e-06
8.59	1.1821021e-06
8.6	1.0621563e-06
8.61	9.3987888e-07
8.62	8.1547229e-07
8.63	6.8913857e-07
8.64	5.6107825e-07
8.65	4.3148947e-07
8.66	3.0056735e-07
8.67	1.6850346e-07
8.68	3.5485625e-08
8.69	9.8302032e-08
8.7	2.3267878e-07
8.71	3.6746667e-07
8.72	5.0248959e-07
8.73	6.3757218e-07
8.74	7.7253834e-07
8.75	9.0720961e-07
8.76	1.0414034e-06
8.77	1.1749309e-06
8.78	1.3075952e-06
8.79	1.4391893e-06
8.8	1.5694936e-06
8.81	1.6982745e-06
8.82	1.8252824e-06
8.83	1.9502501e-06
8.84	2.0728915e-06
8.85	2.1929009e-06
8.86	2.3099521e-06
8.87	2.4236985e-06
8.88	2.5337736e-06
8.89	2.6397914e-06
8.9	2.7413485e-06
8.91	2.8380253e-06
8.92	2.9293889e-06
8.93	3.0149961e-06
8.94	3.0943965e-06
8.95	3.1671369e-06
8.96	3.232765e-06
8.97	3.2908349e-06
8.98	3.3409114e-06
8.99	3.3825753e-06
9	3.4154291e-06
9.01	3.4391019e-06
9.02	3.4532549e-06
9.03	3.4575867e-06
9.04	3.451838e-06
9.05	3.4357967e-06
9.06	3.4093018e-06
9.07	3.3722472e-06
9.08	3.3245854e-06
9.09	3.2663295e-06
9.1	3.1975558e-06
9.11	3.1184045e-06
9.12	3.0290809e-06
9.13	2.9298546e-06
9.14	2.8210586e-06
9.15	2.7030877e-06
9.16	2.5763962e-06
9.17	2.4414939e-06
9.18	2.2989429e-06
9.19	2.1493529e-06
9.2	1.9933759e-06
9.21	1.8317009e-06
9.22	1.6650475e-06
9.23	1.4941601e-06
9.24	1.3198011e-06
9.25	1.1427442e-06
9.26	9.6376796e-07
9.27	7.836488e-07
9.28	6.0315487e-07
9.29	4.2303965e-07
9.3	2.4403607e-07
9.31	6.6851052e-08
9.32	1.0783957e-07
9.33	2.7939548e-07
9.34	4.4721585e-07
9.35	6.1074256e-07
9.36	7.6946288e-07
9.37	9.2291144e-07
9.38	1.0706715e-06
9.39	1.2123758e-06
9.4	1.3477061e-06
9.41	1.4763933e-06
9.42	1.5982155e-06
9.43	1.7129969e-06
9.44	1.8206054e-06
9.45	1.9209501e-06
9.46	2.0139783e-06
9.47	2.0996726e-06
9.48	2.1780471e-06
9.49	2.2491443e-06
9.5	2.3130313e-06
9.51	2.3697965e-06
9.52	2.4195458e-06
9.53	2.4623995e-06
9.54	2.498489e-06
9.55	2.5279541e-06
9.56	2.55094e-06
9.57	2.5675953e-06
9.58	2.5780697e-06
9.59	2.5825124e-06
9.6	2.5810707e-06
9.61	2.5738893e-06
9.62	2.561109e-06
9.63	2.542867e-06
9.64	2.5192961e-06
9.65	2.4905257e-06
9.66	2.4566815e-06
9.67	2.4178863e-06
9.68	2.374261e-06
9.69	2.3259252e-06
9.7	2.2729978e-06
9.71	2.2155987e-06
9.72	2.153849e-06
9.73	2.0878723e-06
9.74	2.0177952e-06
9.75	1.9437483e-06
9.76	1.8658665e-06
9.77	1.7842896e-06
9.78	1.6991624e-06
9.79	1.610635e-06
9.8	1.5188624e-06
9.81	1.4240049e-06
9.82	1.3262272e-06
9.83	1.225698e-06
9.84	1.12259e-06
9.85	1.0170784e-06
9.86	9.0934111e-07
9.87	7.9955737e-07
9.88	6.8790746e-07
9.89	5.7457196e-07
9.9	4.5973117e-07
9.91	3.4356473e-07
9.92	2.2625123e-07
9.93	1.0796807e-07
9.94	1.1108563e-08
9.95	1.3080354e-07
9.96	2.5094243e-07
9.97	3.7135099e-07
9.98	4.9185447e-07
9.99	6.1227674e-07
10	7.3243926e-07


==> figures/msd.dat <==
0	0	0	0	0	0
0.1	0.0010058762	0.0010063334	0.001006184	0.00099810416	0.0010059519
0.2	0.0026592286	0.002660541	0.0026594941	0.0026410753	0.0026589356
0.3	0.0047037957	0.0047059602	0.0047032165	0.0046748104	0.0047021728
0.4	0.0069474361	0.0069500743	0.006945346	0.0069077077	0.0069430669
0.5	0.0092435442	0.0092462452	0.0092398475	0.0091929082	0.0092348033
0.6	0.01148122	0.011483787	0.011476483	0.011418929	0.011466574
0.7	0.013579054	0.013581504	0.013574301	0.013503693	0.013557286
0.8	0.015480271	0.015482663	0.015476637	0.015389801	0.015450579
0.9	0.017148391	0.017150622	0.017146781	0.017040265	0.017110364
1	0.018563213	0.018564875	0.018564062	0.018434537	0.018516732
1.1	0.019717148	0.019717488	0.019720334	0.019564874	0.019662261
1.2	0.020611996	0.020609956	0.02061688	0.020433139	0.020548815
1.3	0.021256224	0.021250524	0.021261796	0.021048094	0.021184863
1.4	0.021662772	0.021652	0.02166783	0.021423199	0.021583335
1.5	0.021847356	0.021830039	0.021850688	0.021574895	0.021759964
1.6	0.021827215	0.021801868	0.021827747	0.021521317	0.021732065
1.7	0.021620239	0.021585396	0.021617131	0.021281373	0.021517668
1.8	0.021244393	0.021198631	0.021237079	0.020874107	0.021134936
1.9	0.020717373	0.020659338	0.020705559	0.020318294	0.020601801
2	0.020056419	0.019984858	0.020040045	0.019632198	0.019935753
2.1	0.019278243	0.019192037	0.019257431	0.018833431	0.01915374
2.2	0.018399008	0.01829721	0.018374006	0.017938905	0.018272123
2.3	0.017434351	0.017316215	0.017405486	0.016964806	0.017306683
2.4	0.016399403	0.016264398	0.016367042	0.015926605	0.016272628
2.5	0.015308806	0.015156624	0.015273336	0.014839063	0.015184613
2.6	0.014176714	0.014007255	0.014138531	0.013716236	0.014056735
2.7	0.013016771	0.012830127	0.01297628	0.012571475	0.012902531
2.8	0.011842076	0.01163851	0.011799689	0.011417408	0.011734942
2.9	0.010665122	0.010445049	0.010621266	0.010265912	0.010566274
3	0.0094977326	0.0092617082	0.0094528446	0.0091280811	0.0094081375
3.1	0.0083509814	0.008099701	0.0083055051	0.0080141765	0.0082713808
3.2	0.007235108	0.006969416	0.0071894837	0.0069335819	0.0071660154
3.3	0.0061594366	0.0058803415	0.0061140877	0.0058947507	0.0061011395
3.4	0.0051322967	0.004840988	0.0050876142	0.004905157	0.0050848647
3.5	0.0041609511	0.0038588136	0.0041172785	0.003971251	0.0041242488
3.6	0.0032515365	0.0029401543	0.003209156	0.0030984207	0.00322524
3.7	0.0024090172	0.0020901654	0.0023681399	0.0022909658	0.0023926342
3.8	0.0016371562	0.0013127769	0.0015979159	0.0015520821	0.0016300495
3.9	0.00093850473	0.00061066853	0.00090095669	0.00088386208	0.0009399192
4	0.00031441261	-1.4733229e-05	0.00027853666	0.00028731055	0.00032350527
4.1	-0.00023494037	-0.00056323237	-0.0002692336	-0.0002376222	-0.00021906831
4.2	-0.00071049184	-0.0010358145	-0.00074335165	-0.00069199026	-0.00068876126
4.3	-0.0011142235	-0.0014345716	-0.0011458483	-0.001077785	-0.0010875437
4.4	-0.0014490688	-0.0017626034	-0.0014796941	-0.0013978522	-0.0014183049
4.5	-0.0017188035	-0.0020238969	-0.0017486902	-0.0016557953	-0.001684747
4.6	-0.0019279224	-0.0022231901	-0.0019573445	-0.001855866	-0.0018912655
4.7	-0.0020815051	-0.0023658239	-0.0021107387	-0.0020028471	-0.0020428211
4.8	-0.002185076	-0.0024575875	-0.0022143878	-0.0021019279	-0.0021448053
4.9	-0.0022444602	-0.0025045636	-0.0022740973	-0.0021585777	-0.0022029035
5	-0.0022656419	-0.0025129769	-0.0022958221	-0.0021784196	-0.0022229604
5.1	-0.0022546277	-0.0024890511	-0.0022855297	-0.0021671077	-0.0022108491
5.2	-0.0022173182	-0.0024388781	-0.0022490744	-0.0021302123	-0.0021723492
5.3	-0.0021593922	-0.0023683009	-0.0021920816	-0.0020731134	-0.0021130355
5.4	-0.0020862047	-0.0022828139	-0.002119849	-0.0020009068	-0.0020381798
5.5	-0.0020027013	-0.0021874792	-0.0020372632	-0.0019183237	-0.0019526679
5.6	-0.0019133497	-0.0020868623	-0.0019487349	-0.0018296652	-0.001860933
5.7	-0.0018220892	-0.0019849842	-0.0018581519	-0.0017387522	-0.0017669057
5.8	-0.0017322982	-0.0018852912	-0.0017688506	-0.001648892	-0.0016739813
5.9	-0.0016467779	-0.0017906404	-0.0016836041	-0.0015628592	-0.0015850035
6	-0.0015677534	-0.0017033008	-0.0016046255	-0.0014828925	-0.0015022637
6.1	-0.0014968879	-0.0016249677	-0.001533586	-0.0014107048	-0.0014275143
6.2	-0.0014353106	-0.0015567887	-0.0014716432	-0.0013475058	-0.0013619948
6.3	-0.0013836555	-0.0014994012	-0.0014194804	-0.0012940352	-0.0013064685
6.4	-0.0013421083	-0.0014529785	-0.0013773521	-0.0012506052	-0.0012612676
6.5	-0.0013104608	-0.0014172821	-0.001345136	-0.0012171497	-0.0012263452
6.6	-0.0012881696	-0.0013917208	-0.0013223871	-0.0011932788	-0.0012013309
6.7	-0.0012744178	-0.0013754122	-0.0013083944	-0.0011783368	-0.0011855895
6.8	-0.001268177	-0.0013672458	-0.0013022377	-0.0011714614	-0.0011782796
6.9	-0.0012682688	-0.0013659467	-0.0013028427	-0.0011716422	-0.0011784113
7	-0.0012734234	-0.0013701371	-0.0013090338	-0.0011777782	-0.0011849008
7.1	-0.0012823352	-0.0013783939	-0.0013195844	-0.0011887307	-0.0011966211
7.2	-0.0012937116	-0.0013893026	-0.0013332619	-0.0012033724	-0.0012124474
7.3	-0.0013063179	-0.0014015048	-0.0013488684	-0.0012206305	-0.0012312971
7.4	-0.0013190136	-0.0014137387	-0.0013652768	-0.001239523	-0.0012521626
7.5	-0.0013307827	-0.0014248734	-0.0013814596	-0.001259188	-0.0012741379
7.6	-0.0013407562	-0.0014339342	-0.0013965135	-0.0012789058	-0.0012964383
7.7	-0.0013482273	-0.0014401212	-0.0014096762	-0.0012981125	-0.0013184128
7.8	-0.0013526591	-0.0014428199	-0.0014203384	-0.0013164068	-0.0013395511
7.9	-0.0013536863	-0.001441605	-0.0014280492	-0.0013335496	-0.0013594832
8	-0.0013511103	-0.0014362368	-0.0014325158	-0.0013494565	-0.0013779747
8.1	-0.0013448892	-0.0014266531	-0.001433598	-0.0013641846	-0.0013949167
8.2	-0.001335123	-0.0014129545	-0.0014312983	-0.0013779146	-0.0014103115
8.3	-0.0013220359	-0.0013953867	-0.0014257479	-0.0013909285	-0.0014242564
8.4	-0.0013059557	-0.001374319	-0.0014171887	-0.0014035843	-0.0014369232
8.5	-0.0012872916	-0.0013502212	-0.0014059542	-0.0014162892	-0.0014485381
8.6	-0.0012665114	-0.001323638	-0.0013924476	-0.0014294718	-0.0014593599
8.7	-0.001244119	-0.0012951645	-0.0013771202	-0.0014435546	-0.0014696589
8.8	-0.0012206327	-0.001265421	-0.001360449	-0.0014589279	-0.0014796968
8.9	-0.0011965654	-0.0012350296	-0.0013429162	-0.0014759258	-0.0014897078
9	-0.0011724066	-0.0012045928	-0.0013249894	-0.0014948051	-0.0014998826
9.1	-0.0011486073	-0.001174674	-0.0013071046	-0.0015157279	-0.0015103548
9.2	-0.0011255676	-0.0011457817	-0.0012896514	-0.001538748	-0.0015211901
9.3	-0.0011036271	-0.0011183564	-0.0012729617	-0.0015638013	-0.0015323789
9.4	-0.0010830587	-0.0010927611	-0.0012573005	-0.0015907016	-0.0015438329
9.5	-0.001064065	-0.0010692754	-0.0012428613	-0.0016191395	-0.001555384
9.6	-0.0010467781	-0.0010480929	-0.001229763	-0.0016486862	-0.0015667871
9.7	-0.0010312609	-0.0010293219	-0.0012180514	-0.0016788018	-0.0015777258
9.8	-0.0010175115	-0.0010129895	-0.0012077018	-0.0017088458	-0.0015878208
9.9	-0.0010054697	-0.0009990471	-0.0011986251	-0.0017380921	-0.0015966404
10	-0.00099502361	-0.00098737934	-0.0011906753	-0.0017657458	-0.0016037131
10.1	-0.0009860193	-0.00097781395	-0.0011836584	-0.001790962	-0.0016085413
10.2	-0.00097826958	-0.00097013278	-0.0011773428	-0.0018128667	-0.0016106161
10.3	-0.00097156387	-0.00096408357	-0.0011714699	-0.0018305778	-0.0016094324
10.4	-0.00096567787	-0.00095939169	-0.0011657652	-0.0018432264	-0.0016045035
10.5	-0.00096038282	-0.00095577157	-0.0011599493	-0.0018499778	-0.0015953757
10.6	-0.00095545406	-0.00095293733	-0.0011537476	-0.0018500521	-0.0015816413
10.7	-0.00095067879	-0.00095061234	-0.0011469001	-0.0018427422	-0.0015629506
10.8	-0.00094586255	-0.00094853747	-0.0011391697	-0.0018274309	-0.0015390217
10.9	-0.00094083464	-0.0009464777	-0.0011303491	-0.0018036054	-0.0015096486
11	-0.00093545207	-0.0009442273	-0.001120266	-0.0017708693	-0.0014747072
11.1	-0.0009296022	-0.00094161323	-0.0011087876	-0.0017289516	-0.0014341591
11.2	-0.00092320411	-0.00093849704	-0.0010958231	-0.0016777128	-0.0013880523
11.3	-0.00091620862	-0.00093477527	-0.0010813241	-0.0016171484	-0.0013365213
11.4	-0.0009085972	-0.00093037856	-0.0010652848	-0.0015473889	-0.0012797831
11.5	-0.00090037987	-0.0009252696	-0.0010477399	-0.0014686971	-0.001218133
11.6	-0.00089159222	-0.00091944015	-0.0010287618	-0.0013814625	-0.0011519374
11.7	-0.00088229181	-0.00091290735	-0.0010084567	-0.0012861935	-0.0010816257
11.8	-0.00087255407	-0.00090570961	-0.00098696008	-0.0011835067	-0.0010076813
11.9	-0.00086246788	-0.00089790211	-0.00096443145	-0.0010741153	-0.0009306308
12	-0.0008521311	-0.00088955236	-0.00094104888	-0.00095881485	-0.00085103365
12.1	-0.00084164613	-0.00088073576	-0.00091700334	-0.00083846834	-0.00076947091
12.2	-0.00083111572	-0.00087153145	-0.00089249308	-0.00071399075	-0.00068653439
12.3	-0.00082063912	-0.00086201858	-0.0008677183	-0.00058633276	-0.00060281606
12.4	-0.00081030866	-0.00085227301	-0.00084287611	-0.00045646478	-0.00051889811
12.5	-0.00080020697	-0.00084236458	-0.00081815608	-0.00032536127	-0.00043534386
12.6	-0.00079040467	-0.00083235498	-0.00079373632	-0.00019398583	-0.00035268967
12.7	-0.00078095883	-0.00082229621	-0.00076978023	-6.327733e-05	-0.00027143808
12.8	-0.00077191192	-0.00081222967	-0.00074643402	6.5862658e-05	-0.00019205215
12.9	-0.00076329149	-0.00080218578	-0.00072382488	0.00019258094	-0.00011495117
13	-0.00075511037	-0.00079218417	-0.00070205983	0.00031608211	-4.0507658e-05
13.1	-0.00074736742	-0.00078223429	-0.00068122534	0.00043563618	3.0954327e-05
13.2	-0.00074004866	-0.00077233645	-0.00066138749	0.00055058444	9.9159658e-05
13.3	-0.00073312886	-0.00076248315	-0.00064259268	0.00066034347	0.0001638815
13.4	-0.00072657338	-0.00075266067	-0.00062486885	0.00076440743	0.00022493967
13.5	-0.00072034013	-0.00074285077	-0.00060822709	0.00086234871	0.00028219811
13.6	-0.00071438178	-0.00073303246	-0.00059266351	0.00095381696	0.00033556176
13.7	-0.00070864782	-0.00072318384	-0.00057816135	0.0010385369	0.0003849728
13.8	-0.0007030867	-0.00071328373	-0.00056469325	0.0011163047	0.00043040656
13.9	-0.00069764775	-0.00070331323	-0.00055222348	0.0011869838	0.0004718673
14	-0.00069228292	-0.00069325715	-0.00054071024	0.0012504994	0.00050938382
14.1	-0.00068694834	-0.00068310508	-0.00053010774	0.0013068331	0.00054300529
14.2	-0.0006816055	-0.00067285231	-0.0005203683	0.0013560163	0.00057279717
14.3	-0.00067622225	-0.00066250041	-0.00051144402	0.0013981244	0.00059883755
14.4	-0.00067077335	-0.00065205762	-0.00050328844	0.0014332702	0.00062121385
14.5	-0.00066524088	-0.00064153884	-0.00049585776	0.0014615983	0.00064001995
14.6	-0.00065961418	-0.00063096553	-0.00048911184	0.0014832792	0.00065535385
14.7	-0.00065388968	-0.00062036516	-0.00048301495	0.0014985041	0.00066731589
14.8	-0.00064807039	-0.00060977072	-0.00047753615	0.0015074805	0.0006760074
14.9	-0.00064216517	-0.00059921978	-0.00047264946	0.001510428	0.00068152989
15	-0.00063618799	-0.00058875364	-0.00046833376	0.0015075752	0.00068398474
15.1	-0.00063015685	-0.00057841625	-0.00046457243	0.0014991566	0.00068347322
15.2	-0.00062409282	-0.00056825313	-0.00046135284	0.0014854114	0.0006800969
15.3	-0.00061801897	-0.00055831023	-0.00045866565	0.0014665812	0.00067395835
15.4	-0.00061195929	-0.00054863282	-0.00045650399	0.0014429099	0.00066516204
15.5	-0.00060593773	-0.00053926444	-0.00045486258	0.0014146429	0.00065381535
15.6	-0.00059997724	-0.00053024594	-0.00045373677	0.0013820278	0.00064002965
15.7	-0.00059409902	-0.00052161451	-0.00045312163	0.0013453139	0.00062392135
15.8	-0.00058832182	-0.00051340301	-0.00045301102	0.0013047537	0.00060561289
15.9	-0.00058266138	-0.00050563927	-0.00045339675	0.0012606032	0.00058523355
16	-0.00057713011	-0.00049834566	-0.00045426787	0.0012131226	0.00056292007
16.1	-0.00057173685	-0.00049153868	-0.00045561001	0.0011625773	0.00053881706
16.2	-0.00056648679	-0.00048522885	-0.00045740493	0.0011092384	0.00051307708
16.3	-0.00056138152	-0.00047942066	-0.0004596302	0.0010533827	0.00048586048
16.4	-0.00055641927	-0.00047411265	-0.00046225899	0.00099529335	0.00045733492
16.5	-0.0005515952	-0.00046929768	-0.00046526012	0.00093525929	0.0004276746
16.6	-0.00054690178	-0.00046496327	-0.00046859817	0.0008735748	0.00039705924
16.7	-0.00054232927	-0.00046109207	-0.00047223379	0.0008105386	0.0003656727
16.8	-0.00053786623	-0.0004576624	-0.00047612415	0.00074645267	0.00033370155
16.9	-0.00053350005	-0.00045464885	-0.00048022348	0.00068162068	0.00030133327
17	-0.00052921747	-0.00045202293	-0.00048448373	0.00061634618	0.00026875445
17.1	-0.00052500512	-0.00044975376	-0.00048885525	0.00055093051	0.00023614884
17.2	-0.00052085	-0.00044780872	-0.00049328762	0.00048567052	0.00020369539
17.3	-0.00051673988	-0.00044615418	-0.00049773041	0.00042085615	0.00017156626
17.4	-0.00051266371	-0.00044475606	-0.000502134	0.00035676793	0.00013992492
17.5	-0.00050861187	-0.00044358052	-0.00050645035	0.00029367445	0.00010892442
17.6	-0.00050457643	-0.00044259442	-0.00051063374	0.00023182991	7.8705715e-05
17.7	-0.00050055127	-0.00044176588	-0.00051464145	0.00017147175	4.9396266e-05
17.8	-0.00049653215	-0.00044106463	-0.00051843434	0.00011281847	2.1108835e-05
17.9	-0.00049251668	-0.00044046238	-0.0005219774	5.6067702e-05	-6.0594481e-06
18	-0.00048850428	-0.00043993308	-0.00052524009	1.394519e-06	-3.2027754e-05
18.1	-0.00048449599	-0.00043945308	-0.00052819671	-5.1049899e-05	-5.6731929e-05
18.2	-0.00048049432	-0.00043900125	-0.00053082652	-0.00010113926	-8.0124587e-05
18.3	-0.00047650301	-0.000438559	-0.00053311387	-0.0001487728	-0.00010217491
18.4	-0.00047252675	-0.00043811029	-0.00053504812	-0.00019387549	-0.0001228682
18.5	-0.00046857097	-0.00043764149	-0.00053662355	-0.00023639788	-0.00014220513
18.6	-0.00046464148	-0.0004371413	-0.00053783907	-0.00027631559	-0.00016020082
18.7	-0.00046074426	-0.00043660055	-0.00053869796	-0.00031362838	-0.00017688365
18.8	-0.00045688521	-0.00043601201	-0.00053920746	-0.00034835893	-0.00019229401
18.9	-0.00045306986	-0.00043537015	-0.00053937834	-0.00038055125	-0.00020648275
19	-0.00044930323	-0.00043467095	-0.00053922439	-0.00041026893	-0.00021950969
19.1	-0.00044558962	-0.00043391164	-0.0005387619	-0.00043759306	-0.00023144203
19.2	-0.00044193251	-0.00043309049	-0.00053800916	-0.00046262004	-0.00024235264
19.3	-0.00043833449	-0.00043220658	-0.00053698593	-0.00048545922	-0.00025231853
19.4	-0.00043479716	-0.00043125963	-0.00053571288	-0.00050623057	-0.00026141921
19.5	-0.00043132117	-0.00043024981	-0.00053421112	-0.0005250622	-0.00026973526
19.6	-0.00042790625	-0.00042917761	-0.00053250174	-0.00054208798	-0.0002773469
19.7	-0.00042455124	-0.00042804371	-0.00053060543	-0.00055744527	-0.00028433276
19.8	-0.00042125421	-0.0004268489	-0.00052854205	-0.0005712727	-0.00029076874
19.9	-0.00041801258	-0.00042559402	-0.00052633036	-0.00058370812	-0.0002967271
20	-0.00041482321	-0.00042427993	-0.00052398779	-0.00059488681	-0.00030227563
20.1	-0.00041168257	-0.00042290745	-0.00052153022	-0.00060493978	-0.00030747706
20.2	-0.00040858691	-0.00042147743	-0.00051897189	-0.00061399242	-0.00031238858
20.3	-0.00040553231	-0.00041999074	-0.00051632528	-0.00062216329	-0.00031706162
20.4	-0.00040251494	-0.00041844831	-0.00051360117	-0.00062956325	-0.00032154164
20.5	-0.00039953108	-0.00041685115	-0.00051080863	-0.00063629475	-0.00032586822
20.6	-0.00039657729	-0.00041520043	-0.00050795511	-0.00064245145	-0.00033007517
20.7	-0.00039365047	-0.00041349751	-0.00050504659	-0.00064811793	-0.00033419075
20.8	-0.00039074797	-0.00041174395	-0.00050208769	-0.00065336975	-0.00033823809
20.9	-0.00038786758	-0.00040994161	-0.00049908191	-0.00065827362	-0.00034223554
21	-0.00038500762	-0.00040809259	-0.00049603175	-0.00066288772	-0.00034619718
21.1	-0.00038216692	-0.00040619933	-0.00049293898	-0.0006672622	-0.00035013332
21.2	-0.0003793448	-0.00040426453	-0.00048980479	-0.00067143973	-0.00035405098
21.3	-0.00037654107	-0.00040229118	-0.00048663001	-0.00067545618	-0.00035795449
21.4	-0.00037375595	-0.00040028251	-0.00048341534	-0.00067934132	-0.00036184592
21.5	-0.00037099004	-0.00039824197	-0.00048016144	-0.00068311952	-0.00036572557
21.6	-0.00036824422	-0.00039617318	-0.00047686917	-0.0006868105	-0.00036959242
21.7	-0.00036551963	-0.00039407982	-0.00047353963	-0.00069043001	-0.00037344451
21.8	-0.00036281753	-0.00039196563	-0.00047017437	-0.00069399047	-0.00037727922
21.9	-0.00036013928	-0.00038983429	-0.00046677539	-0.0006975016	-0.0003810936
22	-0.00035748623	-0.00038768936	-0.0004633452	-0.00070097086	-0.00038488453
22.1	-0.00035485966	-0.00038553421	-0.0004598869	-0.00070440395	-0.00038864886
22.2	-0.00035226072	-0.0003833719	-0.00045640413	-0.00070780511	-0.00039238353
22.3	-0.00034969037	-0.0003812052	-0.00045290105	-0.00071117739	-0.00039608558
22.4	-0.00034714937	-0.00037903643	-0.00044938231	-0.00071452282	-0.00039975214
22.5	-0.0003446382	-0.00037686749	-0.00044585301	-0.00071784249	-0.00040338037
22.6	-0.00034215709	-0.00037469976	-0.00044231858	-0.00072113655	-0.00040696739
22.7	-0.00033970595	-0.00037253409	-0.00043878471	-0.00072440417	-0.00041051016
22.8	-0.00033728446	-0.0003703708	-0.00043525726	-0.00072764344	-0.00041400538
22.9	-0.00033489201	-0.00036820965	-0.00043174217	-0.00073085121	-0.00041744934
23	-0.00033252774	-0.00036604986	-0.00042824532	-0.00073402292	-0.00042083779
23.1	-0.00033019059	-0.00036389014	-0.00042477247	-0.00073715246	-0.00042416587
23.2	-0.00032787932	-0.0003617287	-0.00042132914	-0.00074023193	-0.00042742796
23.3	-0.00032559254	-0.00035956331	-0.00041792054	-0.00074325155	-0.00043061764
23.4	-0.00032332877	-0.00035739137	-0.0004145515	-0.00074619948	-0.00043372764
23.5	-0.00032108648	-0.00035520994	-0.00041122636	-0.00074906176	-0.00043674982
23.6	-0.00031886412	-0.00035301582	-0.00040794897	-0.00075182226	-0.00043967516
23.7	-0.00031666015	-0.00035080562	-0.00040472261	-0.00075446267	-0.00044249385
23.8	-0.00031447311	-0.00034857586	-0.00040154999	-0.00075696263	-0.00044519536
23.9	-0.00031230163	-0.00034632301	-0.00039843323	-0.00075929981	-0.00044776854
24	-0.00031014445	-0.00034404358	-0.00039537386	-0.00076145014	-0.00045020174
24.1	-0.00030800045	-0.00034173421	-0.0003923728	-0.00076338804	-0.00045248304
24.2	-0.00030586868	-0.00033939171	-0.00038943045	-0.00076508678	-0.00045460036
24.3	-0.00030374833	-0.00033701313	-0.00038654668	-0.00076651881	-0.00045654172
24.4	-0.00030163876	-0.00033459586	-0.00038372086	-0.00076765616	-0.00045829539
24.5	-0.00029953951	-0.00033213762	-0.00038095197	-0.00076847093	-0.00045985015
24.6	-0.00029745026	-0.00032963653	-0.00037823856	-0.00076893569	-0.00046119549
24.7	-0.00029537084	-0.00032709116	-0.00037557892	-0.00076902402	-0.00046232179
24.8	-0.00029330121	-0.00032450055	-0.00037297104	-0.00076871096	-0.00046322056
24.9	-0.00029124146	-0.00032186421	-0.00037041274	-0.00076797349	-0.00046388455
25	-0.00028919176	-0.00031918214	-0.00036790168	-0.00076679097	-0.00046430799
25.1	-0.00028715235	-0.00031645486	-0.00036543546	-0.00076514559	-0.00046448662
25.2	-0.00028512356	-0.00031368335	-0.00036301164	-0.00076302274	-0.00046441788
25.3	-0.00028310572	-0.0003108691	-0.00036062779	-0.00076041134	-0.00046410094
25.4	-0.00028109921	-0.00030801406	-0.00035828154	-0.00075730413	-0.00046353677
25.5	-0.00027910442	-0.00030512062	-0.00035597064	-0.00075369789	-0.00046272812
25.6	-0.00027712172	-0.00030219158	-0.00035369294	-0.00074959359	-0.00046167953
25.7	-0.00027515147	-0.00029923013	-0.00035144646	-0.00074499648	-0.00046039728
25.8	-0.00027319403	-0.00029623982	-0.00034922935	-0.00073991611	-0.00045888931
25.9	-0.00027124969	-0.0002932245	-0.00034703999	-0.00073436628	-0.00045716512
26	-0.00026931876	-0.00029018832	-0.00034487689	-0.00072836491	-0.00045523567
26.1	-0.00026740148	-0.00028713566	-0.00034273878	-0.00072193387	-0.0004531132
26.2	-0.00026549808	-0.00028407108	-0.00034062455	-0.00071509874	-0.00045081113
26.3	-0.00026360878	-0.00028099934	-0.00033853325	-0.00070788854	-0.00044834385
26.4	-0.00026173375	-0.0002779253	-0.00033646411	-0.00070033533	-0.00044572653
26.5	-0.00025987318	-0.0002748539	-0.00033441647	-0.0006924739	-0.00044297501
26.6	-0.00025802722	-0.00027179014	-0.00033238981	-0.00068434133	-0.00044010555
26.7	-0.00025619606	-0.00026873905	-0.00033038372	-0.00067597656	-0.00043713466
26.8	-0.00025437985	-0.00026570561	-0.00032839784	-0.00066741995	-0.00043407897
26.9	-0.00025257878	-0.00026269478	-0.00032643193	-0.00065871284	-0.00043095503
27	-0.00025079306	-0.00025971142	-0.00032448577	-0.00064989709	-0.00042777915
27.1	-0.00024902288	-0.00025676029	-0.00032255916	-0.00064101464	-0.00042456727
27.2	-0.00024726848	-0.00025384601	-0.00032065195	-0.0006321071	-0.00042133484
27.3	-0.0002455301	-0.00025097307	-0.00031876398	-0.00062321535	-0.00041809671
27.4	-0.00024380802	-0.00024814573	-0.00031689507	-0.00061437917	-0.000414867
27.5	-0.0002421025	-0.0002453681	-0.00031504505	-0.0006056369	-0.00041165907
27.6	-0.00024041384	-0.00024264405	-0.0003132137	-0.00059702513	-0.00040848539
27.7	-0.00023874231	-0.0002399772	-0.0003114008	-0.00058857846	-0.00040535759
27.8	-0.0002370882	-0.00023737094	-0.00030960609	-0.00058032926	-0.00040228631
27.9	-0.00023545179	-0.00023482839	-0.00030782926	-0.00057230752	-0.00039928128
28	-0.00023383333	-0.00023235237	-0.00030607	-0.00056454067	-0.00039635127
28.1	-0.00023223306	-0.00022994546	-0.00030432795	-0.0005570535	-0.00039350408
28.2	-0.00023065117	-0.00022760989	-0.00030260274	-0.0005498681	-0.0003907466
28.3	-0.00022908783	-0.00022534762	-0.00030089397	-0.00054300383	-0.00038808477
28.4	-0.00022754315	-0.0002231603	-0.00029920122	-0.00053647734	-0.0003855237
28.5	-0.0002260172	-0.00022104926	-0.00029752408	-0.00053030258	-0.00038306761
28.6	-0.00022451	-0.00021901552	-0.00029586212	-0.00052449088	-0.00038071992
28.7	-0.0002230215	-0.00021705977	-0.00029421491	-0.00051905105	-0.00037848331
28.8	-0.00022155163	-0.00021518243	-0.00029258202	-0.00051398943	-0.0003763597
28.9	-0.00022010021	-0.00021338356	-0.00029096306	-0.00050931008	-0.00037435037
29	-0.00021866705	-0.00021166298	-0.00028935762	-0.00050501483	-0.00037245592
29.1	-0.0002172519	-0.00021002016	-0.00028776531	-0.00050110348	-0.0003706764
29.2	-0.00021585444	-0.00020845432	-0.00028618578	-0.00049757389	-0.00036901127
29.3	-0.00021447433	-0.00020696441	-0.0002846187	-0.00049442218	-0.00036745951
29.4	-0.0002131112	-0.00020554909	-0.00028306373	-0.00049164279	-0.00036601959
29.5	-0.00021176461	-0.00020420681	-0.00028152058	-0.0004892287	-0.00036468955
29.6	-0.00021043415	-0.00020293576	-0.00027998898	-0.00048717151	-0.00036346702
29.7	-0.00020911935	-0.00020173396	-0.00027846868	-0.00048546158	-0.00036234926
29.8	-0.00020781976	-0.00020059919	-0.00027695944	-0.00048408815	-0.00036133315
29.9	-0.00020653491	-0.00019952909	-0.00027546104	-0.00048303948	-0.00036041528
30	-0.00020526434	-0.00019852113	-0.00027397328	-0.00048230292	-0.00035959192
30.1	-0.00020400762	-0.00019757265	-0.00027249597	-0.00048186502	-0.00035885909
30.2	-0.0002027643	-0.00019668089	-0.00027102893	-0.00048171164	-0.00035821255
30.3	-0.00020153398	-0.00019584299	-0.00026957198	-0.00048182803	-0.00035764786
30.4	-0.00020031627	-0.00019505601	-0.00026812496	-0.00048219892	-0.00035716037
30.5	-0.00019911082	-0.00019431698	-0.0002666877	-0.00048280857	-0.0003567453
30.6	-0.0001979173	-0.00019362289	-0.00026526004	-0.00048364088	-0.00035639772
30.7	-0.00019673541	-0.00019297074	-0.00026384183	-0.00048467946	-0.00035611259
30.8	-0.00019556489	-0.00019235752	-0.00026243289	-0.00048590768	-0.00035588483
30.9	-0.00019440551	-0.00019178026	-0.00026103307	-0.00048730876	-0.00035570929
31	-0.00019325706	-0.00019123603	-0.00025964221	-0.00048886585	-0.00035558082
31.1	-0.00019211936	-0.00019072197	-0.00025826014	-0.00049056205	-0.0003554943
31.2	-0.00019099226	-0.00019023528	-0.00025688669	-0.00049238057	-0.00035544466
31.3	-0.00018987563	-0.00018977328	-0.00025552171	-0.0004943047	-0.00035542692
31.4	-0.00018876934	-0.00018933335	-0.00025416503	-0.00049631797	-0.00035543622
31.5	-0.00018767331	-0.000188913	-0.0002528165	-0.00049840416	-0.00035546785
31.6	-0.00018658744	-0.00018850985	-0.00025147597	-0.00050054741	-0.00035551726
31.7	-0.00018551166	-0.00018812165	-0.00025014328	-0.00050273226	-0.00035558013
31.8	-0.0001844459	-0.00018774626	-0.00024881829	-0.00050494376	-0.00035565235
31.9	-0.00018339007	-0.0001873817	-0.00024750089	-0.00050716751	-0.00035573007
32	-0.00018234412	-0.00018702609	-0.00024619095	-0.0005093897	-0.00035580969
32.1	-0.00018130796	-0.0001866777	-0.00024488837	-0.00051159725	-0.00035588791
32.2	-0.00018028153	-0.00018633492	-0.00024359304	-0.00051377776	-0.00035596172
32.3	-0.00017926474	-0.00018599628	-0.0002423049	-0.00051591967	-0.00035602842
32.4	-0.00017825749	-0.00018566043	-0.00024102387	-0.0005180122	-0.00035608561
32.5	-0.00017725971	-0.00018532615	-0.00023974991	-0.00052004547	-0.00035613121
32.6	-0.00017627128	-0.0001849923	-0.00023848297	-0.00052201049	-0.00035616342
32.7	-0.0001752921	-0.0001846579	-0.00023722304	-0.00052389918	-0.00035618079
32.8	-0.00017432206	-0.00018432205	-0.00023597009	-0.00052570439	-0.00035618213
32.9	-0.00017336104	-0.00018398392	-0.00023472414	-0.00052741993	-0.00035616654
33	-0.00017240892	-0.00018364282	-0.00023348519	-0.0005290405	-0.0003561334
33.1	-0.00017146557	-0.0001832981	-0.00023225327	-0.00053056177	-0.00035608231
33.2	-0.00017053087	-0.0001829492	-0.0002310284	-0.00053198028	-0.00035601314
33.3	-0.0001696047	-0.00018259563	-0.00022981063	-0.00053329344	-0.00035592595
33.4	-0.00016868692	-0.00018223695	-0.00022859999	-0.00053449952	-0.00035582101
33.5	-0.00016777743	-0.00018187276	-0.00022739654	-0.00053559757	-0.00035569874
33.6	-0.00016687608	-0.00018150273	-0.0002262003	-0.0005365874	-0.00035555973
33.7	-0.00016598279	-0.00018112655	-0.00022501135	-0.0005374695	-0.00035540468
33.8	-0.00016509742	-0.00018074394	-0.00022382971	-0.00053824502	-0.00035523439
33.9	-0.00016421987	-0.00018035463	-0.00022265543	-0.00053891568	-0.00035504977
34	-0.00016335005	-0.0001799584	-0.00022148855	-0.00053948374	-0.00035485175
34.1	-0.00016248786	-0.00017955502	-0.00022032911	-0.00053995188	-0.00035464136
34.2	-0.0001616332	-0.00017914428	-0.00021917713	-0.00054032322	-0.00035441959
34.3	-0.000160786	-0.00017872595	-0.00021803264	-0.00054060118	-0.0003541875
34.4	-0.00015994616	-0.00017829984	-0.00021689565	-0.00054078947	-0.0003539461
34.5	-0.00015911362	-0.00017786572	-0.00021576617	-0.000540892	-0.00035369642
34.6	-0.00015828829	-0.00017742337	-0.00021464421	-0.00054091284	-0.00035343943
34.7	-0.00015747012	-0.00017697258	-0.00021352976	-0.00054085617	-0.00035317607
34.8	-0.00015665903	-0.00017651311	-0.00021242281	-0.0005407262	-0.00035290725
34.9	-0.00015585495	-0.00017604472	-0.00021132335	-0.00054052719	-0.0003526338
35	-0.00015505783	-0.00017556716	-0.00021023136	-0.00054026332	-0.00035235653
35.1	-0.00015426759	-0.00017508018	-0.0002091468	-0.00053993873	-0.00035207615
35.2	-0.00015348417	-0.00017458352	-0.00020806966	-0.00053955744	-0.00035179333
35.3	-0.00015270751	-0.00017407691	-0.00020699991	-0.00053912335	-0.00035150867
35.4	-0.00015193753	-0.00017356008	-0.0002059375	-0.0005386402	-0.00035122271
35.5	-0.00015117418	-0.00017303277	-0.00020488241	-0.00053811156	-0.00035093592
35.6	-0.00015041738	-0.0001724947	-0.00020383461	-0.0005375408	-0.0003506487
35.7	-0.00014966707	-0.00017194561	-0.00020279405	-0.00053693108	-0.0003503614
35.8	-0.00014892317	-0.00017138525	-0.00020176071	-0.00053628537	-0.00035007431
35.9	-0.00014818561	-0.00017081336	-0.00020073456	-0.00053560641	-0.00034978765
36	-0.00014745432	-0.00017022973	-0.00019971556	-0.00053489672	-0.0003495016
36.1	-0.00014672923	-0.00016963414	-0.0001987037	-0.00053415858	-0.00034921626
36.2	-0.00014601026	-0.0001690264	-0.00019769894	-0.00053339407	-0.0003489317
36.3	-0.00014529733	-0.00016840634	-0.00019670126	-0.00053260503	-0.00034864793
36.4	-0.00014459038	-0.00016777384	-0.00019571066	-0.00053179309	-0.00034836492
36.5	-0.00014388933	-0.00016712879	-0.0001947271	-0.00053095967	-0.00034808258
36.6	-0.00014319411	-0.00016647112	-0.00019375058	-0.00053010596	-0.00034780078
36.7	-0.00014250465	-0.00016580082	-0.00019278108	-0.00052923297	-0.00034751934
36.8	-0.00014182088	-0.0001651179	-0.0001918186	-0.00052834151	-0.00034723807
36.9	-0.00014114274	-0.00016442243	-0.00019086312	-0.00052743218	-0.00034695669
37	-0.00014047015	-0.00016371451	-0.00018991463	-0.00052650542	-0.00034667492
37.1	-0.00013980306	-0.00016299431	-0.00018897314	-0.00052556147	-0.00034639244
37.2	-0.0001391414	-0.00016226205	-0.00018803862	-0.00052460043	-0.00034610887
37.3	-0.00013848512	-0.000161518	-0.00018711107	-0.00052362222	-0.00034582383
37.4	-0.00013783416	-0.00016076248	-0.00018619047	-0.00052262662	-0.00034553689
37.5	-0.00013718848	-0.00015999588	-0.00018527682	-0.00052161325	-0.00034524761
37.6	-0.00013654801	-0.00015921862	-0.0001843701	-0.00052058163	-0.00034495551
37.7	-0.0001359127	-0.00015843121	-0.00018347029	-0.00051953113	-0.00034466011
37.8	-0.00013528252	-0.00015763419	-0.00018257737	-0.00051846102	-0.00034436091
37.9	-0.00013465742	-0.00015682817	-0.00018169132	-0.00051737049	-0.00034405737
38	-0.00013403734	-0.0001560138	-0.0001808121	-0.00051625861	-0.00034374898
38.1	-0.00013342226	-0.00015519179	-0.00017993969	-0.00051512441	-0.00034343522
38.2	-0.00013281213	-0.00015436289	-0.00017907406	-0.00051396685	-0.00034311556
38.3	-0.00013220691	-0.0001535279	-0.00017821515	-0.00051278485	-0.00034278948
38.4	-0.00013160656	-0.00015268767	-0.00017736294	-0.00051157729	-0.00034245647
38.5	-0.00013101104	-0.00015184309	-0.00017651738	-0.00051034306	-0.00034211605
38.6	-0.00013042033	-0.00015099506	-0.00017567842	-0.00050908105	-0.00034176775
38.7	-0.00012983438	-0.00015014454	-0.000174846	-0.00050779017	-0.00034141112
38.8	-0.00012925315	-0.0001492925	-0.00017402008	-0.00050646937	-0.00034104575
38.9	-0.00012867663	-0.00014843995	-0.00017320059	-0.00050511764	-0.00034067127
39	-0.00012810477	-0.00014758791	-0.00017238748	-0.00050373408	-0.00034028733
39.1	-0.00012753755	-0.0001467374	-0.0001715807	-0.00050231784	-0.00033989365
39.2	-0.00012697494	-0.00014588946	-0.00017078016	-0.00050086818	-0.00033948995
39.3	-0.00012641691	-0.00014504513	-0.00016998583	-0.0004993845	-0.00033907605
39.4	-0.00012586344	-0.00014420547	-0.00016919762	-0.00049786632	-0.00033865178
39.5	-0.0001253145	-0.00014337149	-0.00016841549	-0.00049631327	-0.00033821703
39.6	-0.00012477007	-0.00014254423	-0.00016763936	-0.00049472518	-0.00033777176
39.7	-0.00012423015	-0.00014172469	-0.00016686917	-0.00049310201	-0.00033731595
39.8	-0.00012369471	-0.00014091386	-0.00016610487	-0.00049144388	-0.00033684966
39.9	-0.00012316374	-0.0001401127	-0.00016534638	-0.00048975112	-0.00033637298
40	-0.00012263723	-0.00013932214	-0.00016459365	-0.00048802418	-0.00033588606
40.1	-0.00012211519	-0.00013854307	-0.00016384662	-0.00048626373	-0.0003353891
40.2	-0.00012159761	-0.00013777636	-0.00016310523	-0.00048447059	-0.00033488233
40.3	-0.0001210845	-0.00013702283	-0.00016236943	-0.00048264576	-0.00033436604
40.4	-0.00012057587	-0.00013628325	-0.00016163915	-0.0004807904	-0.00033384054
40.5	-0.00012007173	-0.00013555835	-0.00016091435	-0.00047890582	-0.0003333062
40.6	-0.0001195721	-0.0001348488	-0.00016019497	-0.00047699349	-0.00033276341
40.7	-0.00011907701	-0.00013415524	-0.00015948096	-0.00047505503	-0.00033221257
40.8	-0.00011858649	-0.00013347822	-0.00015877228	-0.00047309216	-0.00033165413
40.9	-0.00011810057	-0.00013281828	-0.00015806886	-0.00047110674	-0.00033108856
41	-0.0001176193	-0.00013217587	-0.00015737067	-0.00046910072	-0.00033051633
41.1	-0.00011714272	-0.00013155138	-0.00015667766	-0.00046707614	-0.00032993793
41.2	-0.0001166709	-0.00013094517	-0.00015598977	-0.00046503509	-0.00032935387
41.3	-0.00011620389	-0.00013035751	-0.00015530698	-0.00046297976	-0.00032876464
41.4	-0.00011574176	-0.00012978863	-0.00015462923	-0.00046091233	-0.00032817076
41.5	-0.00011528459	-0.0001292387	-0.00015395649	-0.00045883503	-0.00032757272
41.6	-0.00011483246	-0.00012870783	-0.0001532887	-0.00045675011	-0.00032697102
41.7	-0.00011438546	-0.00012819607	-0.00015262583	-0.00045465978	-0.00032636616
41.8	-0.0001139437	-0.00012770341	-0.00015196783	-0.00045256625	-0.00032575861
41.9	-0.00011350727	-0.00012722981	-0.00015131467	-0.00045047168	-0.00032514883
42	-0.00011307631	-0.00012677515	-0.0001506663	-0.0004483782	-0.00032453728
42.1	-0.00011265092	-0.00012633927	-0.00015002269	-0.00044628786	-0.00032392438
42.2	-0.00011223126	-0.00012592198	-0.00014938379	-0.00044420264	-0.00032331055
42.3	-0.00011181746	-0.00012552301	-0.00014874956	-0.00044212445	-0.00032269618
42.4	-0.00011140967	-0.00012514207	-0.00014811997	-0.00044005508	-0.00032208164
42.5	-0.00011100806	-0.00012477883	-0.00014749497	-0.00043799627	-0.00032146729
42.6	-0.00011061282	-0.00012443291	-0.00014687452	-0.00043594959	-0.00032085343
42.7	-0.00011022411	-0.00012410391	-0.00014625859	-0.00043391656	-0.00032024039
42.8	-0.00010984215	-0.00012379137	-0.00014564714	-0.00043189854	-0.00031962844
42.9	-0.00010946713	-0.00012349484	-0.00014504012	-0.00042989679	-0.00031901784
43	-0.00010909929	-0.00012321381	-0.00014443751	-0.00042791245	-0.00031840881
43.1	-0.00010873885	-0.00012294776	-0.00014383925	-0.00042594654	-0.00031780158
43.2	-0.00010838606	-0.00012269616	-0.00014324532	-0.00042399995	-0.00031719632
43.3	-0.00010804117	-0.00012245843	-0.00014265568	-0.00042207347	-0.0003165932
43.4	-0.00010770445	-0.000122234	-0.00014207029	-0.00042016774	-0.00031599238
43.5	-0.0001073762	-0.00012202229	-0.00014148911	-0.00041828331	-0.00031539397
43.6	-0.00010705669	-0.0001218227	-0.00014091211	-0.0004164206	-0.00031479807
43.7	-0.00010674624	-0.00012163462	-0.00014033925	-0.00041457994	-0.00031420478
43.8	-0.00010644516	-0.00012145744	-0.0001397705	-0.00041276153	-0.00031361416
43.9	-0.00010615379	-0.00012129054	-0.00013920582	-0.0004109655	-0.00031302625
44	-0.00010587248	-0.00012113332	-0.00013864518	-0.00040919184	-0.0003124411
44.1	-0.00010560157	-0.00012098515	-0.00013808854	-0.00040744049	-0.00031185872
44.2	-0.00010534143	-0.00012084543	-0.00013753588	-0.00040571128	-0.00031127911
44.3	-0.00010509244	-0.00012071356	-0.00013698715	-0.00040400396	-0.00031070225
44.4	-0.000104855	-0.00012058893	-0.00013644233	-0.00040231822	-0.00031012814
44.5	-0.00010462949	-0.00012047095	-0.00013590139	-0.00040065365	-0.00030955672
44.6	-0.00010441632	-0.00012035904	-0.00013536429	-0.00039900981	-0.00030898796
44.7	-0.00010421592	-0.00012025264	-0.000134831	-0.00039738618	-0.00030842179
44.8	-0.00010402871	-0.00012015117	-0.0001343015	-0.00039578217	-0.00030785815
44.9	-0.00010385511	-0.0001200541	-0.00013377575	-0.00039419717	-0.00030729697
45	-0.00010369558	-0.00011996089	-0.00013325372	-0.00039263052	-0.00030673816
45.1	-0.00010355054	-0.00011987102	-0.00013273539	-0.0003910815	-0.00030618165
45.2	-0.00010342045	-0.00011978398	-0.00013222073	-0.00038954937	-0.00030562733
45.3	-0.00010330576	-0.00011969928	-0.0001317097	-0.00038803338	-0.00030507512
45.4	-0.00010320692	-0.00011961645	-0.00013120228	-0.00038653272	-0.00030452491
45.5	-0.00010312439	-0.00011953503	-0.00013069845	-0.00038504659	-0.00030397661
45.6	-0.00010305861	-0.00011945456	-0.00013019817	-0.00038357416	-0.00030343011
45.7	-0.00010301003	-0.00011937463	-0.00012970142	-0.00038211459	-0.00030288531
45.8	-0.0001029791	-0.00011929481	-0.00012920817	-0.00038066705	-0.00030234211
45.9	-0.00010296626	-0.00011921471	-0.0001287184	-0.0003792307	-0.00030180041
46	-0.00010297193	-0.00011913394	-0.00012823207	-0.0003778047	-0.00030126011
46.1	-0.00010299655	-0.00011905213	-0.00012774917	-0.00037638821	-0.00030072112
46.2	-0.00010304051	-0.00011896894	-0.00012726966	-0.00037498043	-0.00030018334
46.3	-0.00010310421	-0.00011888402	-0.00012679353	-0.00037358055	-0.00029964669
46.4	-0.00010318805	-0.00011879704	-0.00012632074	-0.00037218779	-0.00029911108
46.5	-0.00010329237	-0.00011870771	-0.00012585128	-0.00037080138	-0.00029857643
46.6	-0.00010341752	-0.00011861572	-0.00012538511	-0.0003694206	-0.00029804267
46.7	-0.00010356382	-0.0001185208	-0.00012492221	-0.00036804474	-0.00029750973
46.8	-0.00010373158	-0.00011842267	-0.00012446256	-0.00036667312	-0.00029697756
46.9	-0.00010392105	-0.00011832109	-0.00012400613	-0.00036530509	-0.00029644608
47	-0.00010413249	-0.00011821581	-0.0001235529	-0.00036394007	-0.00029591526
47.1	-0.00010436609	-0.0001181066	-0.00012310285	-0.00036257746	-0.00029538505
47.2	-0.00010462205	-0.00011799327	-0.00012265594	-0.00036121675	-0.00029485541
47.3	-0.00010490049	-0.00011787559	-0.00012221216	-0.00035985744	-0.00029432631
47.4	-0.00010520152	-0.0001177534	-0.00012177149	-0.00035849909	-0.00029379772
47.5	-0.00010552521	-0.00011762651	-0.00012133389	-0.00035714127	-0.00029326962
47.6	-0.00010587157	-0.00011749477	-0.00012089935	-0.00035578363	-0.000292742
47.7	-0.00010624058	-0.00011735803	-0.00012046785	-0.00035442583	-0.00029221485
47.8	-0.00010663216	-0.00011721615	-0.00012003935	-0.00035306759	-0.00029168816
47.9	-0.0001070462	-0.00011706902	-0.00011961384	-0.00035170866	-0.00029116193
48	-0.00010748253	-0.00011691654	-0.0001191913	-0.00035034883	-0.00029063617
48.1	-0.00010794092	-0.0001167586	-0.0001187717	-0.00034898793	-0.00029011088
48.2	-0.00010842109	-0.00011659513	-0.00011835501	-0.00034762582	-0.00028958607
48.3	-0.00010892271	-0.00011642606	-0.00011794122	-0.00034626241	-0.00028906176
48.4	-0.0001094454	-0.00011625135	-0.00011753031	-0.00034489763	-0.00028853796
48.5	-0.00010998871	-0.00011607096	-0.00011712225	-0.00034353143	-0.0002880147
48.6	-0.00011055212	-0.00011588486	-0.00011671701	-0.00034216382	-0.00028749198
48.7	-0.00011113509	-0.00011569306	-0.00011631459	-0.0003407948	-0.00028696984
48.8	-0.00011173698	-0.00011549554	-0.00011591495	-0.00033942442	-0.00028644829
48.9	-0.0001123571	-0.00011529235	-0.00011551807	-0.00033805275	-0.00028592736
49	-0.00011299472	-0.00011508351	-0.00011512394	-0.00033667986	-0.00028540707
49.1	-0.00011364903	-0.00011486907	-0.00011473253	-0.00033530585	-0.00028488745
49.2	-0.00011431916	-0.00011464911	-0.00011434381	-0.00033393085	-0.00028436851
49.3	-0.0001150042	-0.00011442369	-0.00011395778	-0.00033255496	-0.00028385029
49.4	-0.00011570315	-0.00011419293	-0.0001135744	-0.00033117834	-0.00028333279
49.5	-0.00011641499	-0.00011395692	-0.00011319366	-0.00032980112	-0.00028281605
49.6	-0.00011713861	-0.0001137158	-0.00011281553	-0.00032842345	-0.00028230008
49.7	-0.00011787288	-0.0001134697	-0.00011243999	-0.00032704548	-0.0002817849
49.8	-0.0001186166	-0.00011321878	-0.00011206704	-0.00032566738	-0.00028127052
49.9	-0.00011936852	-0.0001129632	-0.00011169663	-0.00032428929	-0.00028075697
50	-0.00012012735	-0.00011270314	-0.00011132876	-0.00032291138	-0.00028024424
50.1	-0.00012089176	-0.0001124388	-0.0001109634	-0.00032153378	-0.00027973236
50.2	-0.00012166037	-0.00011217038	-0.00011060053	-0.00032015664	-0.00027922133
50.3	-0.00012243176	-0.0001118981	-0.00011024014	-0.00031878011	-0.00027871115
50.4	-0.0001232045	-0.00011162219	-0.0001098822	-0.00031740433	-0.00027820184
50.5	-0.00012397712	-0.00011134289	-0.0001095267	-0.0003160294	-0.00027769339
50.6	-0.00012474811	-0.00011106044	-0.00010917361	-0.00031465547	-0.00027718581
50.7	-0.00012551597	-0.00011077512	-0.00010882292	-0.00031328262	-0.00027667909
50.8	-0.00012627915	-0.00011048718	-0.00010847461	-0.00031191098	-0.00027617322
50.9	-0.00012703611	-0.00011019691	-0.00010812865	-0.00031054062	-0.00027566821
51	-0.00012778531	-0.00010990458	-0.00010778504	-0.00030917162	-0.00027516404
51.1	-0.00012852521	-0.00010961049	-0.00010744374	-0.00030780406	-0.0002746607
51.2	-0.00012925424	-0.00010931493	-0.00010710475	-0.000306438	-0.00027415819
51.3	-0.00012997088	-0.0001090182	-0.00010676805	-0.00030507349	-0.00027365649
51.4	-0.00013067362	-0.0001087206	-0.00010643361	-0.00030371057	-0.00027315558
51.5	-0.00013136095	-0.00010842243	-0.00010610141	-0.00030234926	-0.00027265545
51.6	-0.00013203141	-0.00010812401	-0.00010577145	-0.0003009896	-0.00027215608
51.7	-0.00013268355	-0.00010782564	-0.0001054437	-0.0002996316	-0.00027165745
51.8	-0.00013331598	-0.00010752762	-0.00010511815	-0.00029827526	-0.00027115955
51.9	-0.00013392734	-0.00010723026	-0.00010479477	-0.00029692059	-0.00027066235
52	-0.00013451631	-0.00010693386	-0.00010447356	-0.00029556756	-0.00027016583
52.1	-0.00013508165	-0.00010663873	-0.00010415448	-0.00029421617	-0.00026966997
52.2	-0.00013562215	-0.00010634515	-0.00010383753	-0.0002928664	-0.00026917474
52.3	-0.00013613669	-0.00010605342	-0.0001035227	-0.00029151822	-0.00026868014
52.4	-0.00013662419	-0.00010576381	-0.00010320995	-0.0002901716	-0.00026818612
52.5	-0.00013708367	-0.00010547661	-0.00010289927	-0.00028882652	-0.00026769268
52.6	-0.0001375142	-0.00010519207	-0.00010259066	-0.00028748293	-0.00026719979
52.7	-0.00013791494	-0.00010491047	-0.00010228408	-0.0002861408	-0.00026670743
52.8	-0.00013828516	-0.00010463205	-0.00010197954	-0.00028480009	-0.00026621557
52.9	-0.00013862418	-0.00010435705	-0.00010167699	-0.00028346078	-0.0002657242
53	-0.00013893143	-0.0001040857	-0.00010137645	-0.00028212282	-0.00026523331
53.1	-0.00013920642	-0.00010381822	-0.00010107787	-0.00028078618	-0.00026474286
53.2	-0.00013944877	-0.00010355481	-0.00010078126	-0.00027945083	-0.00026425285
53.3	-0.00013965818	-0.00010329567	-0.00010048659	-0.00027811675	-0.00026376325
53.4	-0.00013983447	-0.00010304098	-0.00010019385	-0.00027678391	-0.00026327406
53.5	-0.00013997753	-0.0001027909	-9.9903023e-05	-0.00027545229	-0.00026278527
53.6	-0.00014008738	-0.00010254559	-9.9614092e-05	-0.0002741219	-0.00026229685
53.7	-0.0001401641	-0.00010230518	-9.9327042e-05	-0.00027279271	-0.0002618088
53.8	-0.0001402079	-0.00010206981	-9.9041859e-05	-0.00027146473	-0.00026132112
53.9	-0.00014021908	-0.00010183959	-9.8758526e-05	-0.00027013797	-0.00026083378
54	-0.00014019803	-0.00010161461	-9.8477029e-05	-0.00026881244	-0.0002603468
54.1	-0.00014014524	-0.00010139495	-9.8197353e-05	-0.00026748817	-0.00025986016
54.2	-0.00014006127	-0.00010118069	-9.7919483e-05	-0.00026616519	-0.00025937387
54.3	-0.0001399468	-0.00010097188	-9.7643405e-05	-0.00026484353	-0.00025888792
54.4	-0.00013980258	-0.00010076855	-9.7369104e-05	-0.00026352325	-0.00025840231
54.5	-0.00013962944	-0.00010057074	-9.7096564e-05	-0.0002622044	-0.00025791704
54.6	-0.00013942829	-0.00010037846	-9.6825774e-05	-0.00026088704	-0.00025743213
54.7	-0.00013920011	-0.0001001917	-9.6556716e-05	-0.00025957125	-0.00025694757
54.8	-0.00013894595	-0.00010001045	-9.6289379e-05	-0.00025825709	-0.00025646337
54.9	-0.00013866694	-9.9834693e-05	-9.6023748e-05	-0.00025694467	-0.00025597953
55	-0.00013836424	-9.9664377e-05	-9.5759809e-05	-0.00025563407	-0.00025549607
55.1	-0.00013803907	-9.9499453e-05	-9.5497548e-05	-0.00025432538	-0.000255013
55.2	-0.00013769273	-9.9339859e-05	-9.5236952e-05	-0.00025301873	-0.00025453032
55.3	-0.00013732651	-9.918552e-05	-9.4978007e-05	-0.00025171421	-0.00025404805
55.4	-0.00013694177	-9.903635e-05	-9.47207e-05	-0.00025041194	-0.0002535662
55.5	-0.00013653989	-9.8892253e-05	-9.4465018e-05	-0.00024911205	-0.00025308478
55.6	-0.00013612227	-9.8753125e-05	-9.4210948e-05	-0.00024781466	-0.0002526038
55.7	-0.00013569034	-9.8618852e-05	-9.3958476e-05	-0.00024651989	-0.00025212328
55.8	-0.00013524551	-9.8489309e-05	-9.370759e-05	-0.00024522788	-0.00025164323
55.9	-0.00013478922	-9.8364367e-05	-9.3458277e-05	-0.00024393875	-0.00025116366
56	-0.00013432291	-9.8243887e-05	-9.3210523e-05	-0.00024265265	-0.00025068459
56.1	-0.00013384799	-9.8127723e-05	-9.2964318e-05	-0.0002413697	-0.00025020604
56.2	-0.00013336586	-9.8015724e-05	-9.2719647e-05	-0.00024009003	-0.00024972801
56.3	-0.00013287793	-9.7907734e-05	-9.2476499e-05	-0.00023881378	-0.00024925053
56.4	-0.00013238554	-9.7803588e-05	-9.2234861e-05	-0.00023754109	-0.0002487736
56.5	-0.00013189003	-9.7703121e-05	-9.1994722e-05	-0.00023627207	-0.00024829724
56.6	-0.00013139269	-9.7606161e-05	-9.1756068e-05	-0.00023500686	-0.00024782146
56.7	-0.00013089477	-9.7512534e-05	-9.1518889e-05	-0.00023374558	-0.00024734628
56.8	-0.00013039747	-9.7422062e-05	-9.1283172e-05	-0.00023248835	-0.00024687171
56.9	-0.00012990196	-9.7334566e-05	-9.1048905e-05	-0.00023123529	-0.00024639776
57	-0.00012940933	-9.7249863e-05	-9.0816077e-05	-0.0002299865	-0.00024592444
57.1	-0.00012892063	-9.716777e-05	-9.0584676e-05	-0.0002287421	-0.00024545177
57.2	-0.00012843684	-9.7088103e-05	-9.035469e-05	-0.00022750218	-0.00024497976
57.3	-0.00012795888	-9.7010678e-05	-9.0126108e-05	-0.00022626685	-0.00024450841
57.4	-0.00012748761	-9.6935309e-05	-8.989892e-05	-0.0002250362	-0.00024403773
57.5	-0.00012702382	-9.6861813e-05	-8.9673112e-05	-0.0002238103	-0.00024356774
57.6	-0.00012656822	-9.6790005e-05	-8.9448675e-05	-0.00022258924	-0.00024309845
57.7	-0.00012612146	-9.6719705e-05	-8.9225598e-05	-0.00022137309	-0.00024262986
57.8	-0.00012568413	-9.665073e-05	-8.9003868e-05	-0.00022016192	-0.00024216198
57.9	-0.00012525672	-9.6582903e-05	-8.8783477e-05	-0.00021895579	-0.00024169482
58	-0.00012483969	-9.6516046e-05	-8.8564411e-05	-0.00021775475	-0.00024122838
58.1	-0.00012443339	-9.6449987e-05	-8.8346662e-05	-0.00021655886	-0.00024076267
58.2	-0.00012403813	-9.6384553e-05	-8.8130219e-05	-0.00021536815	-0.00024029769
58.3	-0.00012365414	-9.6319578e-05	-8.791507e-05	-0.00021418265	-0.00023983346
58.4	-0.00012328158	-9.6254898e-05	-8.7701205e-05	-0.00021300241	-0.00023936997
58.5	-0.00012292056	-9.6190351e-05	-8.7488615e-05	-0.00021182744	-0.00023890723
58.6	-0.00012257111	-9.6125781e-05	-8.7277288e-05	-0.00021065775	-0.00023844524
58.7	-0.00012223323	-9.6061037e-05	-8.7067215e-05	-0.00020949338	-0.000237984
58.8	-0.00012190683	-9.599597e-05	-8.6858386e-05	-0.00020833431	-0.00023752353
58.9	-0.00012159178	-9.5930438e-05	-8.665079e-05	-0.00020718056	-0.00023706381
59	-0.00012128792	-9.5864301e-05	-8.6444418e-05	-0.00020603211	-0.00023660484
59.1	-0.00012099502	-9.5797426e-05	-8.623926e-05	-0.00020488897	-0.00023614664
59.2	-0.0001207128	-9.5729686e-05	-8.6035306e-05	-0.00020375113	-0.00023568921
59.3	-0.00012044097	-9.5660957e-05	-8.5832547e-05	-0.00020261855	-0.00023523253
59.4	-0.00012017918	-9.5591123e-05	-8.5630972e-05	-0.00020149123	-0.00023477662
59.5	-0.00011992707	-9.552007e-05	-8.5430572e-05	-0.00020036915	-0.00023432146
59.6	-0.00011968422	-9.5447692e-05	-8.5231339e-05	-0.00019925226	-0.00023386707
59.7	-0.00011945022	-9.5373891e-05	-8.5033262e-05	-0.00019814056	-0.00023341344
59.8	-0.00011922463	-9.5298569e-05	-8.4836332e-05	-0.00019703399	-0.00023296057
59.9	-0.00011900698	-9.522164e-05	-8.4640541e-05	-0.00019593253	-0.00023250846
60	-0.00011879679	-9.514302e-05	-8.4445878e-05	-0.00019483614	-0.00023205711


==> figures/msd_comparison/msd.dat <==
0	0	0	0	0	0
0.1	0.0010058762	0.0010041195	0.001006184	0.0010075022	0.0010059519
0.2	0.0026592286	0.0026558437	0.0026594941	0.0026622157	0.0026589356
0.3	0.0047037957	0.0046994794	0.0047032165	0.0047068925	0.0047021728
0.4	0.0069474361	0.0069430963	0.006945346	0.0069491876	0.0069430669
0.5	0.0092435442	0.0092401701	0.0092398475	0.009242924	0.0092348033
0.6	0.01148122	0.011479708	0.011476483	0.011477974	0.011466574
0.7	0.013579054	0.013579987	0.013574301	0.013573725	0.013557286
0.8	0.015480271	0.015483739	0.015476637	0.015473969	0.015450579
0.9	0.017148391	0.017153934	0.017146781	0.01714245	0.017110364
1	0.018563213	0.018569891	0.018564062	0.018558836	0.018516732
1.1	0.019717148	0.019723723	0.019720334	0.019715139	0.019662261
1.2	0.020611996	0.020617158	0.02061688	0.020612611	0.020548815
1.3	0.021256224	0.021258808	0.021261796	0.02125915	0.021184863
1.4	0.021662772	0.021661916	0.02166783	0.021667211	0.021583335
1.5	0.021847356	0.021842584	0.021850688	0.021852164	0.021759964
1.6	0.021827215	0.021818442	0.021827747	0.021831077	0.021732065
1.7	0.021620239	0.021607709	0.021617131	0.02162183	0.021517668
1.8	0.021244393	0.021228587	0.021237079	0.021242516	0.021134936
1.9	0.020717373	0.020698897	0.020705559	0.020711053	0.020601801
2	0.020056419	0.020035904	0.020040045	0.02004496	0.019935753
2.1	0.019278243	0.019256266	0.019257431	0.019261242	0.01915374
2.2	0.018399008	0.018376046	0.018374006	0.018376348	0.018272123
2.3	0.017434351	0.017410757	0.017405486	0.017406169	0.017306683
2.4	0.016399403	0.01637541	0.016367042	0.016366053	0.016272628
2.5	0.015308806	0.015284545	0.015273336	0.015270819	0.015184613
2.6	0.014176714	0.014152242	0.014138531	0.014134755	0.014056735
2.7	0.013016771	0.012992098	0.01297628	0.012971608	0.012902531
2.8	0.011842076	0.011817187	0.011799689	0.011794542	0.011734942
2.9	0.010665122	0.010640001	0.010621266	0.01061609	0.010566274
3	0.0094977326	0.0094723714	0.0094528446	0.0094480807	0.0094081375
3.1	0.0083509814	0.0083253879	0.0083055051	0.0083015668	0.0082713808
3.2	0.007235108	0.0072093118	0.0071894837	0.0071867361	0.0071660154
3.3	0.0061594366	0.0061334906	0.0061140877	0.0061128315	0.0061011395
3.4	0.0051322967	0.0051062779	0.0050876142	0.0050880726	0.0050848647
3.5	0.0041609511	0.0041349615	0.0041172785	0.0041195877	0.0041242488
3.6	0.0032515365	0.0032257026	0.003209156	0.0032133592	0.00322524
3.7	0.0024090172	0.002383488	0.0023681399	0.0023741843	0.0023926342
3.8	0.0016371562	0.0016120993	0.0015979159	0.0016056545	0.0016300495
3.9	0.00093850473	0.00091410004	0.00090095669	0.00091015458	0.0009399192
4	0.00031441261	0.00029084302	0.00027853666	0.00028888162	0.00032350527
4.1	-0.00023494037	-0.00025750044	-0.0002692336	-0.00025811565	-0.00021906831
4.2	-0.00071049184	-0.00073188925	-0.00074335165	-0.00073187775	-0.00068876126
4.3	-0.0011142235	-0.0011343392	-0.0011458483	-0.0011344568	-0.0010875437
4.4	-0.0014490688	-0.0014678291	-0.0014796941	-0.0014688221	-0.0014183049
4.5	-0.0017188035	-0.0017361884	-0.0017486902	-0.0017387508	-0.001684747
4.6	-0.0019279224	-0.0019439699	-0.0019573445	-0.0019487073	-0.0018912655
4.7	-0.0020815051	-0.0020963107	-0.0021107387	-0.0021037125	-0.0020428211
4.8	-0.002185076	-0.0021987873	-0.0022143878	-0.0022092088	-0.0021448053
4.9	-0.0022444602	-0.0022572676	-0.0022740973	-0.0022709223	-0.0022029035
5	-0.0022656419	-0.0022777658	-0.0022958221	-0.0022947266	-0.0022229604
5.1	-0.0022546277	-0.0022663043	-0.0022855297	-0.0022865117	-0.0022108491
5.2	-0.0022173182	-0.0022287857	-0.0022490744	-0.0022520618	-0.0021723492
5.3	-0.0021593922	-0.0021708786	-0.0021920816	-0.0021969431	-0.0021130355
5.4	-0.0020862047	-0.0020979191	-0.002119849	-0.0021264065	-0.0020381798
5.5	-0.0020027013	-0.0020148291	-0.0020372632	-0.0020453052	-0.0019526679
5.6	-0.0019133497	-0.0019260533	-0.0019487349	-0.0019580288	-0.001860933
5.7	-0.0018220892	-0.0018355129	-0.0018581519	-0.0018684558	-0.0017669057
5.8	-0.0017322982	-0.0017465769	-0.0017688506	-0.0017799221	-0.0016739813
5.9	-0.0016467779	-0.0016620492	-0.0016836041	-0.0016952074	-0.0015850035
6	-0.0015677534	-0.0015841704	-0.0016046255	-0.0016165363	-0.0015022637
6.1	-0.0014968879	-0.0015146326	-0.001533586	-0.0015455942	-0.0014275143
6.2	-0.0014353106	-0.0014546047	-0.0014716432	-0.0014835547	-0.0013619948
6.3	-0.0013836555	-0.0014047684	-0.0014194804	-0.0014311175	-0.0013064685
6.4	-0.0013421083	-0.0013653611	-0.0013773521	-0.0013885548	-0.0012612676
6.5	-0.0013104608	-0.0013362253	-0.001345136	-0.0013557622	-0.0012263452
6.6	-0.0012881696	-0.0013168625	-0.0013223871	-0.0013323148	-0.0012013309
6.7	-0.0012744178	-0.0013064902	-0.0013083944	-0.0013175241	-0.0011855895
6.8	-0.001268177	-0.0013041006	-0.0013022377	-0.0013104957	-0.0011782796
6.9	-0.0012682688	-0.0013085191	-0.0013028427	-0.0013101848	-0.0011784113
7	-0.0012734234	-0.0013184617	-0.0013090338	-0.0013154501	-0.0011849008
7.1	-0.0012823352	-0.0013325899	-0.0013195844	-0.0013251026	-0.0011966211
7.2	-0.0012937116	-0.0013495618	-0.0013332619	-0.0013379509	-0.0012124474
7.3	-0.0013063179	-0.0013680781	-0.0013488684	-0.0013528405	-0.0012312971
7.4	-0.0013190136	-0.0013869225	-0.0013652768	-0.0013686879	-0.0012521626
7.5	-0.0013307827	-0.0014049954	-0.0013814596	-0.0013845086	-0.0012741379
7.6	-0.0013407562	-0.0014213404	-0.0013965135	-0.0013994386	-0.0012964383
7.7	-0.0013482273	-0.0014351634	-0.0014096762	-0.0014127509	-0.0013184128
7.8	-0.0013526591	-0.0014458446	-0.0014203384	-0.0014238648	-0.0013395511
7.9	-0.0013536863	-0.0014529423	-0.0014280492	-0.0014323509	-0.0013594832
8	-0.0013511103	-0.0014561912	-0.0014325158	-0.0014379296	-0.0013779747
8.1	-0.0013448892	-0.0014554939	-0.001433598	-0.0014404657	-0.0013949167
8.2	-0.001335123	-0.0014509067	-0.0014312983	-0.0014399586	-0.0014103115
8.3	-0.0013220359	-0.0014426225	-0.0014257479	-0.0014365283	-0.0014242564
8.4	-0.0013059557	-0.001430949	-0.0014171887	-0.0014303996	-0.0014369232
8.5	-0.0012872916	-0.0014162857	-0.0014059542	-0.0014218831	-0.0014485381
8.6	-0.0012665114	-0.0013990997	-0.0013924476	-0.001411355	-0.0014593599
8.7	-0.001244119	-0.0013799013	-0.0013771202	-0.001399237	-0.0014696589
8.8	-0.0012206327	-0.0013592206	-0.001360449	-0.0013859748	-0.0014796968
8.9	-0.0011965654	-0.0013375859	-0.0013429162	-0.0013720186	-0.0014897078
9	-0.0011724066	-0.001315504	-0.0013249894	-0.0013578045	-0.0014998826
9.1	-0.0011486073	-0.0012934435	-0.0013071046	-0.0013437376	-0.0015103548
9.2	-0.0011255676	-0.0012718218	-0.0012896514	-0.0013301775	-0.0015211901
9.3	-0.0011036271	-0.0012509939	-0.0012729617	-0.001317427	-0.0015323789
9.4	-0.0010830587	-0.0012312463	-0.0012573005	-0.0013057227	-0.0015438329
9.5	-0.001064065	-0.001212793	-0.0012428613	-0.0012952294	-0.001555384
9.6	-0.0010467781	-0.0011957743	-0.001229763	-0.0012860373	-0.0015667871
9.7	-0.0010312609	-0.0011802597	-0.0012180514	-0.0012781621	-0.0015777258
9.8	-0.0010175115	-0.0011662514	-0.0012077018	-0.0012715475	-0.0015878208
9.9	-0.0010054697	-0.0011536913	-0.0011986251	-0.0012660704	-0.0015966404
10	-0.00099502361	-0.0011424687	-0.0011906753	-0.0012615486	-0.0016037131
10.1	-0.0009860193	-0.0011324293	-0.0011836584	-0.001257749	-0.0016085413
10.2	-0.00097826958	-0.0011233852	-0.0011773428	-0.0012543985	-0.0016106161
10.3	-0.00097156387	-0.0011151246	-0.0011714699	-0.0012511947	-0.0016094324
10.4	-0.00096567787	-0.0011074219	-0.0011657652	-0.0012478175	-0.0016045035
10.5	-0.00096038282	-0.0011000473	-0.0011599493	-0.0012439405	-0.0015953757
10.6	-0.00095545406	-0.0010927756	-0.0011537476	-0.0012392425	-0.0015816413
10.7	-0.00095067879	-0.0010853935	-0.0011469001	-0.0012334175	-0.0015629506
10.8	-0.00094586255	-0.0010777073	-0.0011391697	-0.0012261842	-0.0015390217
10.9	-0.00094083464	-0.0010695472	-0.0011303491	-0.0012172944	-0.0015096486
11	-0.00093545207	-0.0010607722	-0.001120266	-0.0012065395	-0.0014747072
11.1	-0.0009296022	-0.0010512724	-0.0011087876	-0.0011937556	-0.0014341591
11.2	-0.00092320411	-0.0010409706	-0.0010958231	-0.0011788273	-0.0013880523
11.3	-0.00091620862	-0.0010298226	-0.0010813241	-0.0011616893	-0.0013365213
11.4	-0.0009085972	-0.0010178158	-0.0010652848	-0.001142327	-0.0012797831
11.5	-0.00090037987	-0.0010049678	-0.0010477399	-0.0011207751	-0.001218133
11.6	-0.00089159222	-0.0009913234	-0.0010287618	-0.001097115	-0.0011519374
11.7	-0.00088229181	-0.00097695106	-0.0010084567	-0.0010714711	-0.0010816257
11.8	-0.00087255407	-0.00096193937	-0.00098696008	-0.0010440061	-0.0010076813
11.9	-0.00086246788	-0.00094639265	-0.00096443145	-0.0010149155	-0.0009306308
12	-0.0008521311	-0.00093042672	-0.00094104888	-0.00098442131	-0.00085103365
12.1	-0.00084164613	-0.00091416468	-0.00091700334	-0.00095276562	-0.00076947091
12.2	-0.00083111572	-0.00089773275	-0.00089249308	-0.00092020414	-0.00068653439
12.3	-0.00082063912	-0.00088125652	-0.0008677183	-0.00088699965	-0.00060281606
12.4	-0.00081030866	-0.00086485746	-0.00084287611	-0.0008534158	-0.00051889811
12.5	-0.00080020697	-0.00084864993	-0.00081815608	-0.00081971132	-0.00043534386
12.6	-0.00079040467	-0.0008327387	-0.00079373632	-0.00078613486	-0.00035268967
12.7	-0.00078095883	-0.00081721695	-0.00076978023	-0.00075292048	-0.00027143808
12.8	-0.00077191192	-0.00080216483	-0.00074643402	-0.00072028389	-0.00019205215
12.9	-0.00076329149	-0.00078764853	-0.00072382488	-0.00068841958	-0.00011495117
13	-0.00075511037	-0.00077371985	-0.00070205983	-0.00065749863	-4.0507658e-05
13.1	-0.00074736742	-0.00076041627	-0.00068122534	-0.00062766747	3.0954327e-05
13.2	-0.00074004866	-0.00074776138	-0.00066138749	-0.00059904738	9.9159658e-05
13.3	-0.00073312886	-0.00073576575	-0.00064259268	-0.00057173464	0.0001638815
13.4	-0.00072657338	-0.00072442803	-0.00062486885	-0.00054580141	0.00022493967
13.5	-0.00072034013	-0.0007137364	-0.00060822709	-0.00052129709	0.00028219811
13.6	-0.00071438178	-0.00070367006	-0.00059266351	-0.00049825023	0.00033556176
13.7	-0.00070864782	-0.000694201	-0.00057816135	-0.00047667067	0.0003849728
13.8	-0.0007030867	-0.00068529572	-0.00056469325	-0.00045655205	0.00043040656
13.9	-0.00069764775	-0.00067691696	-0.00055222348	-0.00043787436	0.0004718673
14	-0.00069228292	-0.00066902542	-0.00054071024	-0.00042060662	0.00050938382
14.1	-0.00068694834	-0.00066158133	-0.00053010774	-0.0004047095	0.00054300529
14.2	-0.0006816055	-0.00065454587	-0.0005203683	-0.00039013778	0.00057279717
14.3	-0.00067622225	-0.00064788243	-0.00051144402	-0.00037684272	0.00059883755
14.4	-0.00067077335	-0.00064155765	-0.00050328844	-0.00036477408	0.00062121385
14.5	-0.00066524088	-0.0006355422	-0.00049585776	-0.00035388192	0.00064001995
14.6	-0.00065961418	-0.00062981135	-0.00048911184	-0.00034411814	0.00065535385
14.7	-0.00065388968	-0.00062434532	-0.00048301495	-0.00033543755	0.00066731589
14.8	-0.00064807039	-0.0006191293	-0.00047753615	-0.00032779872	0.0006760074
14.9	-0.00064216517	-0.00061415335	-0.00047264946	-0.00032116451	0.00068152989
15	-0.00063618799	-0.00060941206	-0.00046833376	-0.00031550218	0.00068398474
15.1	-0.00063015685	-0.00060490401	-0.00046457243	-0.00031078332	0.00068347322
15.2	-0.00062409282	-0.00060063113	-0.00046135284	-0.00030698351	0.0006800969
15.3	-0.00061801897	-0.00059659794	-0.00045866565	-0.00030408168	0.00067395835
15.4	-0.00061195929	-0.0005928107	-0.00045650399	-0.00030205938	0.00066516204
15.5	-0.00060593773	-0.00058927654	-0.00045486258	-0.00030089992	0.00065381535
15.6	-0.00059997724	-0.0005860026	-0.00045373677	-0.00030058734	0.00064002965
15.7	-0.00059409902	-0.00058299517	-0.00045312163	-0.00030110544	0.00062392135
15.8	-0.00058832182	-0.00058025895	-0.00045301102	-0.00030243678	0.00060561289
15.9	-0.00058266138	-0.00057779634	-0.00045339675	-0.00030456168	0.00058523355
16	-0.00057713011	-0.00057560687	-0.00045426787	-0.00030745737	0.00056292007
16.1	-0.00057173685	-0.00057368677	-0.00045561001	-0.00031109721	0.00053881706
16.2	-0.00056648679	-0.00057202865	-0.00045740493	-0.00031545011	0.00051307708
16.3	-0.00056138152	-0.00057062135	-0.0004596302	-0.00032048002	0.00048586048
16.4	-0.00055641927	-0.00056944989	-0.00046225899	-0.00032614569	0.00045733492
16.5	-0.0005515952	-0.00056849564	-0.00046526012	-0.00033240056	0.0004276746
16.6	-0.00054690178	-0.0005677365	-0.00046859817	-0.00033919286	0.00039705924
16.7	-0.00054232927	-0.00056714732	-0.00047223379	-0.00034646585	0.0003656727
16.8	-0.00053786623	-0.00056670032	-0.00047612415	-0.00035415832	0.00033370155
16.9	-0.00053350005	-0.00056636566	-0.00048022348	-0.00036220513	0.00030133327
17	-0.00052921747	-0.00056611199	-0.00048448373	-0.00037053795	0.00026875445
17.1	-0.00052500512	-0.00056590716	-0.00048885525	-0.00037908612	0.00023614884
17.2	-0.00052085	-0.00056571879	-0.00049328762	-0.00038777753	0.00020369539
17.3	-0.00051673988	-0.00056551499	-0.00049773041	-0.00039653966	0.00017156626
17.4	-0.00051266371	-0.00056526494	-0.000502134	-0.00040530052	0.00013992492
17.5	-0.00050861187	-0.0005649395	-0.00050645035	-0.00041398967	0.00010892442
17.6	-0.00050457643	-0.00056451172	-0.00051063374	-0.00042253922	7.8705715e-05
17.7	-0.00050055127	-0.00056395729	-0.00051464145	-0.00043088474	4.9396266e-05
17.8	-0.00049653215	-0.00056325495	-0.00051843434	-0.00043896607	2.1108835e-05
17.9	-0.00049251668	-0.00056238674	-0.0005219774	-0.00044672813	-6.0594481e-06
18	-0.00048850428	-0.00056133823	-0.00052524009	-0.00045412151	-3.2027754e-05
18.1	-0.00048449599	-0.00056009861	-0.00052819671	-0.00046110298	-5.6731929e-05
18.2	-0.00048049432	-0.00055866069	-0.00053082652	-0.0004676359	-8.0124587e-05
18.3	-0.00047650301	-0.00055702087	-0.00053311387	-0.00047369043	-0.00010217491
18.4	-0.00047252675	-0.00055517893	-0.00053504812	-0.00047924366	-0.0001228682
18.5	-0.00046857097	-0.00055313787	-0.00053662355	-0.00048427951	-0.00014220513
18.6	-0.00046464148	-0.00055090356	-0.00053783907	-0.00048878866	-0.00016020082
18.7	-0.00046074426	-0.00054848446	-0.00053869796	-0.00049276818	-0.00017688365
18.8	-0.00045688521	-0.00054589121	-0.00053920746	-0.00049622117	-0.00019229401
18.9	-0.00045306986	-0.00054313624	-0.00053937834	-0.00049915629	-0.00020648275
19	-0.00044930323	-0.00054023337	-0.00053922439	-0.00050158718	-0.00021950969
19.1	-0.00044558962	-0.00053719737	-0.0005387619	-0.00050353182	-0.00023144203
19.2	-0.00044193251	-0.00053404358	-0.00053800916	-0.00050501191	-0.00024235264
19.3	-0.00043833449	-0.00053078752	-0.00053698593	-0.00050605213	-0.00025231853
19.4	-0.00043479716	-0.0005274445	-0.00053571288	-0.00050667951	-0.00026141921
19.5	-0.00043132117	-0.00052402937	-0.00053421112	-0.00050692267	-0.00026973526
19.6	-0.00042790625	-0.00052055616	-0.00053250174	-0.00050681123	-0.0002773469
19.7	-0.00042455124	-0.00051703792	-0.00053060543	-0.00050637515	-0.00028433276
19.8	-0.00042125421	-0.00051348648	-0.00052854205	-0.00050564416	-0.00029076874
19.9	-0.00041801258	-0.00050991237	-0.00052633036	-0.00050464728	-0.0002967271
20	-0.00041482321	-0.00050632468	-0.00052398779	-0.00050341236	-0.00030227563
20.1	-0.00041168257	-0.00050273107	-0.00052153022	-0.00050196573	-0.00030747706
20.2	-0.00040858691	-0.00049913776	-0.00051897189	-0.00050033186	-0.00031238858
20.3	-0.00040553231	-0.00049554958	-0.00051632528	-0.00049853324	-0.00031706162
20.4	-0.00040251494	-0.00049197005	-0.00051360117	-0.00049659013	-0.00032154164
20.5	-0.00039953108	-0.00048840149	-0.00051080863	-0.00049452057	-0.00032586822
20.6	-0.00039657729	-0.00048484519	-0.00050795511	-0.00049234038	-0.00033007517
20.7	-0.00039365047	-0.0004813015	-0.00050504659	-0.00049006318	-0.00033419075
20.8	-0.00039074797	-0.00047777007	-0.00050208769	-0.00048770051	-0.00033823809
20.9	-0.00038786758	-0.00047424995	-0.00049908191	-0.00048526202	-0.00034223554
21	-0.00038500762	-0.00047073983	-0.00049603175	-0.00048275564	-0.00034619718
21.1	-0.00038216692	-0.00046723813	-0.00049293898	-0.00048018782	-0.00035013332
21.2	-0.0003793448	-0.00046374321	-0.00048980479	-0.00047756374	-0.00035405098
21.3	-0.00037654107	-0.00046025351	-0.00048663001	-0.00047488757	-0.00035795449
21.4	-0.00037375595	-0.00045676762	-0.00048341534	-0.00047216271	-0.00036184592
21.5	-0.00037099004	-0.00045328445	-0.00048016144	-0.00046939204	-0.00036572557
21.6	-0.00036824422	-0.00044980326	-0.00047686917	-0.00046657815	-0.00036959242
21.7	-0.00036551963	-0.00044632374	-0.00047353963	-0.0004637235	-0.00037344451
21.8	-0.00036281753	-0.00044284605	-0.00047017437	-0.00046083066	-0.00037727922
21.9	-0.00036013928	-0.00043937086	-0.00046677539	-0.00045790238	-0.0003810936
22	-0.00035748623	-0.00043589927	-0.0004633452	-0.0004549418	-0.00038488453
22.1	-0.00035485966	-0.0004324329	-0.0004598869	-0.00045195247	-0.00038864886
22.2	-0.00035226072	-0.00042897375	-0.00045640413	-0.00044893842	-0.00039238353
22.3	-0.00034969037	-0.00042552422	-0.00045290105	-0.00044590419	-0.00039608558
22.4	-0.00034714937	-0.000422087	-0.00044938231	-0.0004428548	-0.00039975214
22.5	-0.0003446382	-0.00041866505	-0.00044585301	-0.00043979576	-0.00040338037
22.6	-0.00034215709	-0.00041526147	-0.00044231858	-0.00043673296	-0.00040696739
22.7	-0.00033970595	-0.00041187947	-0.00043878471	-0.00043367261	-0.00041051016
22.8	-0.00033728446	-0.00040852226	-0.00043525726	-0.00043062115	-0.00041400538
22.9	-0.00033489201	-0.00040519302	-0.00043174217	-0.00042758515	-0.00041744934
23	-0.00033252774	-0.00040189476	-0.00042824532	-0.00042457115	-0.00042083779
23.1	-0.00033019059	-0.00039863034	-0.00042477247	-0.0004215856	-0.00042416587
23.2	-0.00032787932	-0.00039540234	-0.00042132914	-0.00041863471	-0.00042742796
23.3	-0.00032559254	-0.00039221307	-0.00041792054	-0.00041572431	-0.00043061764
23.4	-0.00032332877	-0.00038906452	-0.0004145515	-0.00041285982	-0.00043372764
23.5	-0.00032108648	-0.00038595832	-0.00041122636	-0.00041004608	-0.00043674982
23.6	-0.00031886412	-0.00038289572	-0.00040794897	-0.00040728731	-0.00043967516
23.7	-0.00031666015	-0.00037987763	-0.00040472261	-0.00040458702	-0.00044249385
23.8	-0.00031447311	-0.00037690458	-0.00040154999	-0.00040194801	-0.00044519536
23.9	-0.00031230163	-0.00037397675	-0.00039843323	-0.00039937227	-0.00044776854
24	-0.00031014445	-0.00037109398	-0.00039537386	-0.00039686101	-0.00045020174
24.1	-0.00030800045	-0.00036825583	-0.0003923728	-0.00039441468	-0.00045248304
24.2	-0.00030586868	-0.00036546156	-0.00038943045	-0.00039203294	-0.00045460036
24.3	-0.00030374833	-0.00036271022	-0.00038654668	-0.00038971474	-0.00045654172
24.4	-0.00030163876	-0.00036000065	-0.00038372086	-0.00038745834	-0.00045829539
24.5	-0.00029953951	-0.00035733156	-0.00038095197	-0.0003852614	-0.00045985015
24.6	-0.00029745026	-0.00035470151	-0.00037823856	-0.00038312103	-0.00046119549
24.7	-0.00029537084	-0.00035210901	-0.00037557892	-0.0003810339	-0.00046232179
24.8	-0.00029330121	-0.00034955253	-0.00037297104	-0.00037899628	-0.00046322056
24.9	-0.00029124146	-0.00034703053	-0.00037041274	-0.00037700418	-0.00046388455
25	-0.00028919176	-0.00034454151	-0.00036790168	-0.00037505337	-0.00046430799
25.1	-0.00028715235	-0.00034208402	-0.00036543546	-0.00037313957	-0.00046448662
25.2	-0.00028512356	-0.00033965667	-0.00036301164	-0.00037125842	-0.00046441788
25.3	-0.00028310572	-0.0003372582	-0.00036062779	-0.00036940565	-0.00046410094
25.4	-0.00028109921	-0.00033488742	-0.00035828154	-0.00036757711	-0.00046353677
25.5	-0.00027910442	-0.00033254328	-0.00035597064	-0.00036576884	-0.00046272812
25.6	-0.00027712172	-0.00033022485	-0.00035369294	-0.00036397712	-0.00046167953
25.7	-0.00027515147	-0.00032793131	-0.00035144646	-0.00036219855	-0.00046039728
25.8	-0.00027319403	-0.00032566195	-0.00034922935	-0.00036043004	-0.00045888931
25.9	-0.00027124969	-0.00032341619	-0.00034703999	-0.00035866886	-0.00045716512
26	-0.00026931876	-0.00032119353	-0.00034487689	-0.00035691268	-0.00045523567
26.1	-0.00026740148	-0.00031899358	-0.00034273878	-0.00035515954	-0.0004531132
26.2	-0.00026549808	-0.000316816	-0.00034062455	-0.00035340786	-0.00045081113
26.3	-0.00026360878	-0.00031466052	-0.00033853325	-0.00035165645	-0.00044834385
26.4	-0.00026173375	-0.00031252695	-0.00033646411	-0.00034990445	-0.00044572653
26.5	-0.00025987318	-0.00031041508	-0.00033441647	-0.00034815137	-0.00044297501
26.6	-0.00025802722	-0.00030832477	-0.00033238981	-0.00034639702	-0.00044010555
26.7	-0.00025619606	-0.00030625588	-0.00033038372	-0.00034464147	-0.00043713466
26.8	-0.00025437985	-0.00030420824	-0.00032839784	-0.00034288506	-0.00043407897
26.9	-0.00025257878	-0.00030218172	-0.00032643193	-0.00034112832	-0.00043095503
27	-0.00025079306	-0.00030017613	-0.00032448577	-0.00033937196	-0.00042777915
27.1	-0.00024902288	-0.00029819128	-0.00032255916	-0.00033761683	-0.00042456727
27.2	-0.00024726848	-0.00029622695	-0.00032065195	-0.00033586388	-0.00042133484
27.3	-0.0002455301	-0.00029428291	-0.00031876398	-0.00033411412	-0.00041809671
27.4	-0.00024380802	-0.00029235886	-0.00031689507	-0.00033236862	-0.000414867
27.5	-0.0002421025	-0.00029045452	-0.00031504505	-0.00033062843	-0.00041165907
27.6	-0.00024041384	-0.00028856956	-0.0003132137	-0.00032889461	-0.00040848539
27.7	-0.00023874231	-0.00028670362	-0.0003114008	-0.00032716818	-0.00040535759
27.8	-0.0002370882	-0.00028485635	-0.00030960609	-0.0003254501	-0.00040228631
27.9	-0.00023545179	-0.00028302737	-0.00030782926	-0.00032374129	-0.00039928128
28	-0.00023383333	-0.00028121629	-0.00030607	-0.00032204257	-0.00039635127
28.1	-0.00023223306	-0.00027942273	-0.00030432795	-0.0003203547	-0.00039350408
28.2	-0.00023065117	-0.00027764631	-0.00030260274	-0.00031867834	-0.0003907466
28.3	-0.00022908783	-0.00027588665	-0.00030089397	-0.00031701407	-0.00038808477
28.4	-0.00022754315	-0.00027414339	-0.00029920122	-0.00031536239	-0.0003855237
28.5	-0.0002260172	-0.00027241619	-0.00029752408	-0.00031372373	-0.00038306761
28.6	-0.00022451	-0.00027070472	-0.00029586212	-0.00031209843	-0.00038071992
28.7	-0.0002230215	-0.00026900867	-0.00029421491	-0.00031048677	-0.00037848331
28.8	-0.00022155163	-0.00026732777	-0.00029258202	-0.00030888897	-0.0003763597
28.9	-0.00022010021	-0.00026566177	-0.00029096306	-0.0003073052	-0.00037435037
29	-0.00021866705	-0.00026401042	-0.00028935762	-0.00030573558	-0.00037245592
29.1	-0.0002172519	-0.00026237353	-0.00028776531	-0.00030418018	-0.0003706764
29.2	-0.00021585444	-0.00026075092	-0.00028618578	-0.00030263906	-0.00036901127
29.3	-0.00021447433	-0.00025914241	-0.0002846187	-0.00030111224	-0.00036745951
29.4	-0.0002131112	-0.00025754787	-0.00028306373	-0.00029959971	-0.00036601959
29.5	-0.00021176461	-0.00025596716	-0.00028152058	-0.00029810146	-0.00036468955
29.6	-0.00021043415	-0.00025440018	-0.00027998898	-0.00029661746	-0.00036346702
29.7	-0.00020911935	-0.00025284682	-0.00027846868	-0.00029514767	-0.00036234926
29.8	-0.00020781976	-0.00025130699	-0.00027695944	-0.00029369202	-0.00036133315
29.9	-0.00020653491	-0.00024978058	-0.00027546104	-0.00029225044	-0.00036041528
30	-0.00020526434	-0.00024826752	-0.00027397328	-0.00029082286	-0.00035959192
30.1	-0.00020400762	-0.00024676771	-0.00027249597	-0.00028940919	-0.00035885909
30.2	-0.0002027643	-0.00024528106	-0.00027102893	-0.00028800932	-0.00035821255
30.3	-0.00020153398	-0.00024380746	-0.00026957198	-0.00028662312	-0.00035764786
30.4	-0.00020031627	-0.00024234683	-0.00026812496	-0.00028525045	-0.00035716037
30.5	-0.00019911082	-0.00024089903	-0.0002666877	-0.00028389115	-0.0003567453
30.6	-0.0001979173	-0.00023946397	-0.00026526004	-0.00028254504	-0.00035639772
30.7	-0.00019673541	-0.00023804151	-0.00026384183	-0.0002812119	-0.00035611259
30.8	-0.00019556489	-0.00023663152	-0.00026243289	-0.00027989151	-0.00035588483
30.9	-0.00019440551	-0.00023523387	-0.00026103307	-0.00027858361	-0.00035570929
31	-0.00019325706	-0.00023384841	-0.00025964221	-0.00027728791	-0.00035558082
31.1	-0.00019211936	-0.00023247499	-0.00025826014	-0.00027600411	-0.0003554943
31.2	-0.00019099226	-0.00023111347	-0.00025688669	-0.00027473187	-0.00035544466
31.3	-0.00018987563	-0.00022976369	-0.00025552171	-0.00027347084	-0.00035542692
31.4	-0.00018876934	-0.0002284255	-0.00025416503	-0.00027222064	-0.00035543622
31.5	-0.00018767331	-0.00022709876	-0.0002528165	-0.00027098088	-0.00035546785
31.6	-0.00018658744	-0.00022578331	-0.00025147597	-0.00026975115	-0.00035551726
31.7	-0.00018551166	-0.00022447902	-0.00025014328	-0.00026853104	-0.00035558013
31.8	-0.0001844459	-0.00022318576	-0.00024881829	-0.00026732012	-0.00035565235
31.9	-0.00018339007	-0.00022190339	-0.00024750089	-0.00026611796	-0.00035573007
32	-0.00018234412	-0.0002206318	-0.00024619095	-0.00026492413	-0.00035580969
32.1	-0.00018130796	-0.00021937087	-0.00024488837	-0.00026373821	-0.00035588791
32.2	-0.00018028153	-0.00021812051	-0.00024359304	-0.00026255979	-0.00035596172
32.3	-0.00017926474	-0.00021688061	-0.0002423049	-0.00026138846	-0.00035602842
32.4	-0.00017825749	-0.00021565111	-0.00024102387	-0.00026022384	-0.00035608561
32.5	-0.00017725971	-0.00021443191	-0.00023974991	-0.00025906557	-0.00035613121
32.6	-0.00017627128	-0.00021322297	-0.00023848297	-0.00025791329	-0.00035616342
32.7	-0.0001752921	-0.0002120242	-0.00023722304	-0.00025676669	-0.00035618079
32.8	-0.00017432206	-0.00021083557	-0.00023597009	-0.00025562547	-0.00035618213
32.9	-0.00017336104	-0.00020965703	-0.00023472414	-0.00025448936	-0.00035616654
33	-0.00017240892	-0.00020848853	-0.00023348519	-0.00025335812	-0.0003561334
33.1	-0.00017146557	-0.00020733003	-0.00023225327	-0.00025223152	-0.00035608231
33.2	-0.00017053087	-0.0002061815	-0.0002310284	-0.0002511094	-0.00035601314
33.3	-0.0001696047	-0.00020504291	-0.00022981063	-0.00024999157	-0.00035592595
33.4	-0.00016868692	-0.0002039142	-0.00022859999	-0.00024887792	-0.00035582101
33.5	-0.00016777743	-0.00020279536	-0.00022739654	-0.00024776831	-0.00035569874
33.6	-0.00016687608	-0.00020168634	-0.0002262003	-0.00024666267	-0.00035555973
33.7	-0.00016598279	-0.0002005871	-0.00022501135	-0.00024556093	-0.00035540468
33.8	-0.00016509742	-0.0001994976	-0.00022382971	-0.00024446303	-0.00035523439
33.9	-0.00016421987	-0.00019841778	-0.00022265543	-0.00024336893	-0.00035504977
34	-0.00016335005	-0.00019734761	-0.00022148855	-0.00024227862	-0.00035485175
34.1	-0.00016248786	-0.00019628701	-0.00022032911	-0.00024119209	-0.00035464136
34.2	-0.0001616332	-0.00019523594	-0.00021917713	-0.00024010933	-0.00035441959
34.3	-0.000160786	-0.00019419433	-0.00021803264	-0.00023903037	-0.0003541875
34.4	-0.00015994616	-0.0001931621	-0.00021689565	-0.0002379552	-0.0003539461
34.5	-0.00015911362	-0.00019213919	-0.00021576617	-0.00023688385	-0.00035369642
34.6	-0.00015828829	-0.00019112553	-0.00021464421	-0.00023581635	-0.00035343943
34.7	-0.00015747012	-0.00019012102	-0.00021352976	-0.00023475272	-0.00035317607
34.8	-0.00015665903	-0.00018912559	-0.00021242281	-0.00023369298	-0.00035290725
34.9	-0.00015585495	-0.00018813917	-0.00021132335	-0.00023263717	-0.0003526338
35	-0.00015505783	-0.00018716165	-0.00021023136	-0.00023158532	-0.00035235653
35.1	-0.00015426759	-0.00018619296	-0.0002091468	-0.00023053745	-0.00035207615
35.2	-0.00015348417	-0.00018523301	-0.00020806966	-0.0002294936	-0.00035179333
35.3	-0.00015270751	-0.00018428172	-0.00020699991	-0.0002284538	-0.00035150867
35.4	-0.00015193753	-0.000183339	-0.0002059375	-0.00022741808	-0.00035122271
35.5	-0.00015117418	-0.00018240477	-0.00020488241	-0.00022638647	-0.00035093592
35.6	-0.00015041738	-0.00018147894	-0.00020383461	-0.00022535901	-0.0003506487
35.7	-0.00014966707	-0.00018056143	-0.00020279405	-0.00022433573	-0.0003503614
35.8	-0.00014892317	-0.00017965217	-0.00020176071	-0.00022331669	-0.00035007431
35.9	-0.00014818561	-0.00017875108	-0.00020073456	-0.00022230191	-0.00034978765
36	-0.00014745432	-0.00017785808	-0.00019971556	-0.00022129144	-0.0003495016
36.1	-0.00014672923	-0.00017697311	-0.0001987037	-0.00022028535	-0.00034921626
36.2	-0.00014601026	-0.00017609609	-0.00019769894	-0.00021928367	-0.0003489317
36.3	-0.00014529733	-0.00017522695	-0.00019670126	-0.00021828647	-0.00034864793
36.4	-0.00014459038	-0.00017436563	-0.00019571066	-0.00021729382	-0.00034836492
36.5	-0.00014388933	-0.00017351206	-0.0001947271	-0.00021630577	-0.00034808258
36.6	-0.00014319411	-0.00017266618	-0.00019375058	-0.00021532239	-0.00034780078
36.7	-0.00014250465	-0.00017182793	-0.00019278108	-0.00021434376	-0.00034751934
36.8	-0.00014182088	-0.00017099725	-0.0001918186	-0.00021336996	-0.00034723807
36.9	-0.00014114274	-0.00017017407	-0.00019086312	-0.00021240105	-0.00034695669
37	-0.00014047015	-0.00016935835	-0.00018991463	-0.00021143712	-0.00034667492
37.1	-0.00013980306	-0.00016855	-0.00018897314	-0.00021047823	-0.00034639244
37.2	-0.0001391414	-0.00016774899	-0.00018803862	-0.00020952447	-0.00034610887
37.3	-0.00013848512	-0.00016695525	-0.00018711107	-0.00020857592	-0.00034582383
37.4	-0.00013783416	-0.00016616871	-0.00018619047	-0.00020763263	-0.00034553689
37.5	-0.00013718848	-0.00016538931	-0.00018527682	-0.00020669469	-0.00034524761
37.6	-0.00013654801	-0.000164617	-0.0001843701	-0.00020576215	-0.00034495551
37.7	-0.0001359127	-0.00016385172	-0.00018347029	-0.00020483507	-0.00034466011
37.8	-0.00013528252	-0.00016309339	-0.00018257737	-0.0002039135	-0.00034436091
37.9	-0.00013465742	-0.00016234195	-0.00018169132	-0.0002029975	-0.00034405737
38	-0.00013403734	-0.00016159734	-0.0001808121	-0.0002020871	-0.00034374898
38.1	-0.00013342226	-0.0001608595	-0.00017993969	-0.00020118233	-0.00034343522
38.2	-0.00013281213	-0.00016012836	-0.00017907406	-0.00020028322	-0.00034311556
38.3	-0.00013220691	-0.00015940385	-0.00017821515	-0.00019938978	-0.00034278948
38.4	-0.00013160656	-0.0001586859	-0.00017736294	-0.00019850202	-0.00034245647
38.5	-0.00013101104	-0.00015797445	-0.00017651738	-0.00019761994	-0.00034211605
38.6	-0.00013042033	-0.00015726943	-0.00017567842	-0.00019674354	-0.00034176775
38.7	-0.00012983438	-0.00015657077	-0.000174846	-0.0001958728	-0.00034141112
38.8	-0.00012925315	-0.00015587841	-0.00017402008	-0.00019500769	-0.00034104575
38.9	-0.00012867663	-0.00015519228	-0.00017320059	-0.00019414819	-0.00034067127
39	-0.00012810477	-0.00015451231	-0.00017238748	-0.00019329427	-0.00034028733
39.1	-0.00012753755	-0.00015383844	-0.0001715807	-0.00019244587	-0.00033989365
39.2	-0.00012697494	-0.0001531706	-0.00017078016	-0.00019160297	-0.00033948995
39.3	-0.00012641691	-0.00015250873	-0.00016998583	-0.00019076551	-0.00033907605
39.4	-0.00012586344	-0.00015185276	-0.00016919762	-0.00018993343	-0.00033865178
39.5	-0.0001253145	-0.00015120263	-0.00016841549	-0.00018910668	-0.00033821703
39.6	-0.00012477007	-0.00015055829	-0.00016763936	-0.00018828521	-0.00033777176
39.7	-0.00012423015	-0.00014991966	-0.00016686917	-0.00018746895	-0.00033731595
39.8	-0.00012369471	-0.0001492867	-0.00016610487	-0.00018665784	-0.00033684966
39.9	-0.00012316374	-0.00014865934	-0.00016534638	-0.00018585183	-0.00033637298
40	-0.00012263723	-0.00014803752	-0.00016459365	-0.00018505085	-0.00033588606
40.1	-0.00012211519	-0.00014742119	-0.00016384662	-0.00018425484	-0.0003353891
40.2	-0.00012159761	-0.00014681029	-0.00016310523	-0.00018346376	-0.00033488233
40.3	-0.0001210845	-0.00014620476	-0.00016236943	-0.00018267753	-0.00033436604
40.4	-0.00012057587	-0.00014560457	-0.00016163915	-0.00018189611	-0.00033384054
40.5	-0.00012007173	-0.00014500964	-0.00016091435	-0.00018111944	-0.0003333062
40.6	-0.0001195721	-0.00014441992	-0.00016019497	-0.00018034747	-0.00033276341
40.7	-0.00011907701	-0.00014383538	-0.00015948096	-0.00017958016	-0.00033221257
40.8	-0.00011858649	-0.00014325595	-0.00015877228	-0.00017881746	-0.00033165413
40.9	-0.00011810057	-0.00014268158	-0.00015806886	-0.00017805933	-0.00033108856
41	-0.0001176193	-0.00014211222	-0.00015737067	-0.00017730572	-0.00033051633
41.1	-0.00011714272	-0.00014154783	-0.00015667766	-0.00017655659	-0.00032993793
41.2	-0.0001166709	-0.00014098836	-0.00015598977	-0.00017581191	-0.00032935387
41.3	-0.00011620389	-0.00014043375	-0.00015530698	-0.00017507165	-0.00032876464
41.4	-0.00011574176	-0.00013988396	-0.00015462923	-0.00017433577	-0.00032817076
41.5	-0.00011528459	-0.00013933894	-0.00015395649	-0.00017360423	-0.00032757272
41.6	-0.00011483246	-0.00013879865	-0.0001532887	-0.00017287702	-0.00032697102
41.7	-0.00011438546	-0.00013826303	-0.00015262583	-0.00017215409	-0.00032636616
41.8	-0.0001139437	-0.00013773204	-0.00015196783	-0.00017143543	-0.00032575861
41.9	-0.00011350727	-0.00013720563	-0.00015131467	-0.000170721	-0.00032514883
42	-0.00011307631	-0.00013668376	-0.0001506663	-0.00017001077	-0.00032453728
42.1	-0.00011265092	-0.00013616639	-0.00015002269	-0.00016930473	-0.00032392438
42.2	-0.00011223126	-0.00013565346	-0.00014938379	-0.00016860284	-0.00032331055
42.3	-0.00011181746	-0.00013514494	-0.00014874956	-0.00016790508	-0.00032269618
42.4	-0.00011140967	-0.00013464077	-0.00014811997	-0.00016721142	-0.00032208164
42.5	-0.00011100806	-0.00013414093	-0.00014749497	-0.00016652184	-0.00032146729
42.6	-0.00011061282	-0.00013364535	-0.00014687452	-0.00016583631	-0.00032085343
42.7	-0.00011022411	-0.000133154	-0.00014625859	-0.00016515481	-0.00032024039
42.8	-0.00010984215	-0.00013266685	-0.00014564714	-0.00016447731	-0.00031962844
42.9	-0.00010946713	-0.00013218383	-0.00014504012	-0.00016380379	-0.00031901784
43	-0.00010909929	-0.00013170493	-0.00014443751	-0.00016313421	-0.00031840881
43.1	-0.00010873885	-0.00013123008	-0.00014383925	-0.00016246856	-0.00031780158
43.2	-0.00010838606	-0.00013075926	-0.00014324532	-0.00016180681	-0.00031719632
43.3	-0.00010804117	-0.00013029243	-0.00014265568	-0.00016114893	-0.0003165932
43.4	-0.00010770445	-0.00012982954	-0.00014207029	-0.0001604949	-0.00031599238
43.5	-0.0001073762	-0.00012937056	-0.00014148911	-0.0001598447	-0.00031539397
43.6	-0.00010705669	-0.00012891544	-0.00014091211	-0.00015919829	-0.00031479807
43.7	-0.00010674624	-0.00012846416	-0.00014033925	-0.00015855565	-0.00031420478
43.8	-0.00010644516	-0.00012801666	-0.0001397705	-0.00015791677	-0.00031361416
43.9	-0.00010615379	-0.00012757292	-0.00013920582	-0.00015728161	-0.00031302625
44	-0.00010587248	-0.0001271329	-0.00013864518	-0.00015665015	-0.0003124411
44.1	-0.00010560157	-0.00012669657	-0.00013808854	-0.00015602236	-0.00031185872
44.2	-0.00010534143	-0.00012626388	-0.00013753588	-0.00015539824	-0.00031127911
44.3	-0.00010509244	-0.0001258348	-0.00013698715	-0.00015477774	-0.00031070225
44.4	-0.000104855	-0.00012540929	-0.00013644233	-0.00015416086	-0.00031012814
44.5	-0.00010462949	-0.00012498733	-0.00013590139	-0.00015354756	-0.00030955672
44.6	-0.00010441632	-0.00012456887	-0.00013536429	-0.00015293783	-0.00030898796
44.7	-0.00010421592	-0.00012415388	-0.000134831	-0.00015233165	-0.00030842179
44.8	-0.00010402871	-0.00012374233	-0.0001343015	-0.00015172899	-0.00030785815
44.9	-0.00010385511	-0.00012333419	-0.00013377575	-0.00015112983	-0.00030729697
45	-0.00010369558	-0.00012292942	-0.00013325372	-0.00015053416	-0.00030673816
45.1	-0.00010355054	-0.00012252798	-0.00013273539	-0.00014994194	-0.00030618165
45.2	-0.00010342045	-0.00012212985	-0.00013222073	-0.00014935318	-0.00030562733
45.3	-0.00010330576	-0.000121735	-0.0001317097	-0.00014876783	-0.00030507512
45.4	-0.00010320692	-0.00012134338	-0.00013120228	-0.00014818589	-0.00030452491
45.5	-0.00010312439	-0.00012095498	-0.00013069845	-0.00014760733	-0.00030397661
45.6	-0.00010305861	-0.00012056975	-0.00013019817	-0.00014703213	-0.00030343011
45.7	-0.00010301003	-0.00012018767	-0.00012970142	-0.00014646028	-0.00030288531
45.8	-0.0001029791	-0.0001198087	-0.00012920817	-0.00014589175	-0.00030234211
45.9	-0.00010296626	-0.00011943282	-0.0001287184	-0.00014532653	-0.00030180041
46	-0.00010297193	-0.00011906	-0.00012823207	-0.00014476458	-0.00030126011
46.1	-0.00010299655	-0.0001186902	-0.00012774917	-0.0001442059	-0.00030072112
46.2	-0.00010304051	-0.0001183234	-0.00012726966	-0.00014365047	-0.00030018334
46.3	-0.00010310421	-0.00011795956	-0.00012679353	-0.00014309826	-0.00029964669
46.4	-0.00010318805	-0.00011759866	-0.00012632074	-0.00014254925	-0.00029911108
46.5	-0.00010329237	-0.00011724067	-0.00012585128	-0.00014200342	-0.00029857643
46.6	-0.00010341752	-0.00011688556	-0.00012538511	-0.00014146075	-0.00029804267
46.7	-0.00010356382	-0.0001165333	-0.00012492221	-0.00014092123	-0.00029750973
46.8	-0.00010373158	-0.00011618387	-0.00012446256	-0.00014038482	-0.00029697756
46.9	-0.00010392105	-0.00011583723	-0.00012400613	-0.00013985152	-0.00029644608
47	-0.00010413249	-0.00011549336	-0.0001235529	-0.00013932129	-0.00029591526
47.1	-0.00010436609	-0.00011515224	-0.00012310285	-0.00013879413	-0.00029538505
47.2	-0.00010462205	-0.00011481382	-0.00012265594	-0.00013827	-0.00029485541
47.3	-0.00010490049	-0.0001144781	-0.00012221216	-0.00013774888	-0.00029432631
47.4	-0.00010520152	-0.00011414504	-0.00012177149	-0.00013723077	-0.00029379772
47.5	-0.00010552521	-0.00011381462	-0.00012133389	-0.00013671562	-0.00029326962
47.6	-0.00010587157	-0.0001134868	-0.00012089935	-0.00013620344	-0.000292742
47.7	-0.00010624058	-0.00011316158	-0.00012046785	-0.00013569419	-0.00029221485
47.8	-0.00010663216	-0.00011283891	-0.00012003935	-0.00013518785	-0.00029168816
47.9	-0.0001070462	-0.00011251877	-0.00011961384	-0.00013468441	-0.00029116193
48	-0.00010748253	-0.00011220115	-0.0001191913	-0.00013418384	-0.00029063617
48.1	-0.00010794092	-0.00011188601	-0.0001187717	-0.00013368612	-0.00029011088
48.2	-0.00010842109	-0.00011157333	-0.00011835501	-0.00013319124	-0.00028958607
48.3	-0.00010892271	-0.00011126309	-0.00011794122	-0.00013269918	-0.00028906176
48.4	-0.0001094454	-0.00011095526	-0.00011753031	-0.00013220991	-0.00028853796
48.5	-0.00010998871	-0.00011064981	-0.00011712225	-0.00013172341	-0.0002880147
48.6	-0.00011055212	-0.00011034674	-0.00011671701	-0.00013123968	-0.00028749198
48.7	-0.00011113509	-0.000110046	-0.00011631459	-0.00013075868	-0.00028696984
48.8	-0.00011173698	-0.00010974759	-0.00011591495	-0.0001302804	-0.00028644829
48.9	-0.0001123571	-0.00010945147	-0.00011551807	-0.00012980482	-0.00028592736
49	-0.00011299472	-0.00010915762	-0.00011512394	-0.00012933193	-0.00028540707
49.1	-0.00011364903	-0.00010886602	-0.00011473253	-0.0001288617	-0.00028488745
49.2	-0.00011431916	-0.00010857665	-0.00011434381	-0.00012839411	-0.00028436851
49.3	-0.0001150042	-0.00010828949	-0.00011395778	-0.00012792916	-0.00028385029
49.4	-0.00011570315	-0.00010800451	-0.0001135744	-0.00012746681	-0.00028333279
49.5	-0.00011641499	-0.0001077217	-0.00011319366	-0.00012700706	-0.00028281605
49.6	-0.00011713861	-0.00010744103	-0.00011281553	-0.00012654989	-0.00028230008
49.7	-0.00011787288	-0.00010716247	-0.00011243999	-0.00012609527	-0.0002817849
49.8	-0.0001186166	-0.00010688602	-0.00011206704	-0.0001256432	-0.00028127052
49.9	-0.00011936852	-0.00010661164	-0.00011169663	-0.00012519366	-0.00028075697
50	-0.00012012735	-0.00010633933	-0.00011132876	-0.00012474662	-0.00028024424
50.1	-0.00012089176	-0.00010606905	-0.0001109634	-0.00012430208	-0.00027973236
50.2	-0.00012166037	-0.00010580078	-0.00011060053	-0.00012386002	-0.00027922133
50.3	-0.00012243176	-0.00010553452	-0.00011024014	-0.00012342042	-0.00027871115
50.4	-0.0001232045	-0.00010527023	-0.0001098822	-0.00012298327	-0.00027820184
50.5	-0.00012397712	-0.0001050079	-0.0001095267	-0.00012254854	-0.00027769339
50.6	-0.00012474811	-0.00010474751	-0.00010917361	-0.00012211624	-0.00027718581
50.7	-0.00012551597	-0.00010448904	-0.00010882292	-0.00012168633	-0.00027667909
50.8	-0.00012627915	-0.00010423247	-0.00010847461	-0.00012125881	-0.00027617322
50.9	-0.00012703611	-0.00010397778	-0.00010812865	-0.00012083365	-0.00027566821
51	-0.00012778531	-0.00010372496	-0.00010778504	-0.00012041086	-0.00027516404
51.1	-0.00012852521	-0.00010347398	-0.00010744374	-0.0001199904	-0.0002746607
51.2	-0.00012925424	-0.00010322482	-0.00010710475	-0.00011957227	-0.00027415819
51.3	-0.00012997088	-0.00010297748	-0.00010676805	-0.00011915646	-0.00027365649
51.4	-0.00013067362	-0.00010273192	-0.00010643361	-0.00011874294	-0.00027315558
51.5	-0.00013136095	-0.00010248814	-0.00010610141	-0.0001183317	-0.00027265545
51.6	-0.00013203141	-0.00010224612	-0.00010577145	-0.00011792274	-0.00027215608
51.7	-0.00013268355	-0.00010200583	-0.0001054437	-0.00011751603	-0.00027165745
51.8	-0.00013331598	-0.00010176727	-0.00010511815	-0.00011711156	-0.00027115955
51.9	-0.00013392734	-0.0001015304	-0.00010479477	-0.00011670932	-0.00027066235
52	-0.00013451631	-0.00010129523	-0.00010447356	-0.00011630929	-0.00027016583
52.1	-0.00013508165	-0.00010106173	-0.00010415448	-0.00011591147	-0.00026966997
52.2	-0.00013562215	-0.00010082988	-0.00010383753	-0.00011551583	-0.00026917474
52.3	-0.00013613669	-0.00010059967	-0.0001035227	-0.00011512236	-0.00026868014
52.4	-0.00013662419	-0.00010037108	-0.00010320995	-0.00011473105	-0.00026818612
52.5	-0.00013708367	-0.00010014409	-0.00010289927	-0.00011434189	-0.00026769268
52.6	-0.0001375142	-9.9918699e-05	-0.00010259066	-0.00011395486	-0.00026719979
52.7	-0.00013791494	-9.9694879e-05	-0.00010228408	-0.00011356995	-0.00026670743
52.8	-0.00013828516	-9.9472617e-05	-0.00010197954	-0.00011318715	-0.00026621557
52.9	-0.00013862418	-9.9251898e-05	-0.00010167699	-0.00011280643	-0.0002657242
53	-0.00013893143	-9.9032707e-05	-0.00010137645	-0.0001124278	-0.00026523331
53.1	-0.00013920642	-9.8815029e-05	-0.00010107787	-0.00011205123	-0.00026474286
53.2	-0.00013944877	-9.8598849e-05	-0.00010078126	-0.00011167671	-0.00026425285
53.3	-0.00013965818	-9.8384151e-05	-0.00010048659	-0.00011130423	-0.00026376325
53.4	-0.00013983447	-9.8170922e-05	-0.00010019385	-0.00011093378	-0.00026327406
53.5	-0.00013997753	-9.7959147e-05	-9.9903023e-05	-0.00011056534	-0.00026278527
53.6	-0.00014008738	-9.7748811e-05	-9.9614092e-05	-0.00011019889	-0.00026229685
53.7	-0.0001401641	-9.7539901e-05	-9.9327042e-05	-0.00010983444	-0.0002618088
53.8	-0.0001402079	-9.7332402e-05	-9.9041859e-05	-0.00010947195	-0.00026132112
53.9	-0.00014021908	-9.7126301e-05	-9.8758526e-05	-0.00010911143	-0.00026083378
54	-0.00014019803	-9.6921583e-05	-9.8477029e-05	-0.00010875285	-0.0002603468
54.1	-0.00014014524	-9.6718235e-05	-9.8197353e-05	-0.00010839621	-0.00025986016
54.2	-0.00014006127	-9.6516243e-05	-9.7919483e-05	-0.00010804149	-0.00025937387
54.3	-0.0001399468	-9.6315595e-05	-9.7643405e-05	-0.00010768868	-0.00025888792
54.4	-0.00013980258	-9.6116276e-05	-9.7369104e-05	-0.00010733776	-0.00025840231
54.5	-0.00013962944	-9.5918275e-05	-9.7096564e-05	-0.00010698873	-0.00025791704
54.6	-0.00013942829	-9.5721577e-05	-9.6825774e-05	-0.00010664156	-0.00025743213
54.7	-0.00013920011	-9.5526171e-05	-9.6556716e-05	-0.00010629626	-0.00025694757
54.8	-0.00013894595	-9.5332042e-05	-9.6289379e-05	-0.0001059528	-0.00025646337
54.9	-0.00013866694	-9.513918e-05	-9.6023748e-05	-0.00010561118	-0.00025597953
55	-0.00013836424	-9.4947571e-05	-9.5759809e-05	-0.00010527137	-0.00025549607
55.1	-0.00013803907	-9.4757204e-05	-9.5497548e-05	-0.00010493338	-0.000255013
55.2	-0.00013769273	-9.4568065e-05	-9.5236952e-05	-0.00010459719	-0.00025453032
55.3	-0.00013732651	-9.4380143e-05	-9.4978007e-05	-0.00010426277	-0.00025404805
55.4	-0.00013694177	-9.4193426e-05	-9.47207e-05	-0.00010393014	-0.0002535662
55.5	-0.00013653989	-9.4007903e-05	-9.4465018e-05	-0.00010359926	-0.00025308478
55.6	-0.00013612227	-9.382356e-05	-9.4210948e-05	-0.00010327014	-0.0002526038
55.7	-0.00013569034	-9.3640388e-05	-9.3958476e-05	-0.00010294275	-0.00025212328
55.8	-0.00013524551	-9.3458374e-05	-9.370759e-05	-0.00010261709	-0.00025164323
55.9	-0.00013478922	-9.3277508e-05	-9.3458277e-05	-0.00010229314	-0.00025116366
56	-0.00013432291	-9.3097777e-05	-9.3210523e-05	-0.0001019709	-0.00025068459
56.1	-0.00013384799	-9.2919171e-05	-9.2964318e-05	-0.00010165035	-0.00025020604
56.2	-0.00013336586	-9.2741678e-05	-9.2719647e-05	-0.00010133148	-0.00024972801
56.3	-0.00013287793	-9.2565289e-05	-9.2476499e-05	-0.00010101429	-0.00024925053
56.4	-0.00013238554	-9.2389991e-05	-9.2234861e-05	-0.00010069875	-0.0002487736
56.5	-0.00013189003	-9.2215775e-05	-9.1994722e-05	-0.00010038485	-0.00024829724
56.6	-0.00013139269	-9.204263e-05	-9.1756068e-05	-0.0001000726	-0.00024782146
56.7	-0.00013089477	-9.1870546e-05	-9.1518889e-05	-9.9761969e-05	-0.00024734628
56.8	-0.00013039747	-9.1699511e-05	-9.1283172e-05	-9.9452955e-05	-0.00024687171
56.9	-0.00012990196	-9.1529516e-05	-9.1048905e-05	-9.9145544e-05	-0.00024639776
57	-0.00012940933	-9.1360551e-05	-9.0816077e-05	-9.8839726e-05	-0.00024592444
57.1	-0.00012892063	-9.1192605e-05	-9.0584676e-05	-9.8535491e-05	-0.00024545177
57.2	-0.00012843684	-9.1025669e-05	-9.035469e-05	-9.8232828e-05	-0.00024497976
57.3	-0.00012795888	-9.0859733e-05	-9.0126108e-05	-9.7931727e-05	-0.00024450841
57.4	-0.00012748761	-9.0694788e-05	-8.989892e-05	-9.7632177e-05	-0.00024403773
57.5	-0.00012702382	-9.0530822e-05	-8.9673112e-05	-9.7334167e-05	-0.00024356774
57.6	-0.00012656822	-9.0367828e-05	-8.9448675e-05	-9.7037688e-05	-0.00024309845
57.7	-0.00012612146	-9.0205795e-05	-8.9225598e-05	-9.6742729e-05	-0.00024262986
57.8	-0.00012568413	-9.0044714e-05	-8.9003868e-05	-9.644928e-05	-0.00024216198
57.9	-0.00012525672	-8.9884576e-05	-8.8783477e-05	-9.6157331e-05	-0.00024169482
58	-0.00012483969	-8.9725372e-05	-8.8564411e-05	-9.5866872e-05	-0.00024122838
58.1	-0.00012443339	-8.9567092e-05	-8.8346662e-05	-9.5577892e-05	-0.00024076267
58.2	-0.00012403813	-8.9409728e-05	-8.8130219e-05	-9.5290383e-05	-0.00024029769
58.3	-0.00012365414	-8.9253271e-05	-8.791507e-05	-9.5004335e-05	-0.00023983346
58.4	-0.00012328158	-8.9097712e-05	-8.7701205e-05	-9.4719737e-05	-0.00023936997
58.5	-0.00012292056	-8.8943042e-05	-8.7488615e-05	-9.4436579e-05	-0.00023890723
58.6	-0.00012257111	-8.8789253e-05	-8.7277288e-05	-9.4154854e-05	-0.00023844524
58.7	-0.00012223323	-8.8636337e-05	-8.7067215e-05	-9.387455e-05	-0.000237984
58.8	-0.00012190683	-8.8484283e-05	-8.6858386e-05	-9.3595658e-05	-0.00023752353
58.9	-0.00012159178	-8.8333086e-05	-8.665079e-05	-9.331817e-05	-0.00023706381
59	-0.00012128792	-8.8182735e-05	-8.6444418e-05	-9.3042075e-05	-0.00023660484
59.1	-0.00012099502	-8.8033224e-05	-8.623926e-05	-9.2767365e-05	-0.00023614664
59.2	-0.0001207128	-8.7884543e-05	-8.6035306e-05	-9.249403e-05	-0.00023568921
59.3	-0.00012044097	-8.7736685e-05	-8.5832547e-05	-9.2222061e-05	-0.00023523253
59.4	-0.00012017918	-8.7589642e-05	-8.5630972e-05	-9.195145e-05	-0.00023477662
59.5	-0.00011992707	-8.7443405e-05	-8.5430572e-05	-9.1682187e-05	-0.00023432146
59.6	-0.00011968422	-8.7297968e-05	-8.5231339e-05	-9.1414263e-05	-0.00023386707
59.7	-0.00011945022	-8.7153323e-05	-8.5033262e-05	-9.114767e-05	-0.00023341344
59.8	-0.00011922463	-8.7009462e-05	-8.4836332e-05	-9.0882399e-05	-0.00023296057
59.9	-0.00011900698	-8.6866376e-05	-8.4640541e-05	-9.0618441e-05	-0.00023250846
60	-0.00011879679	-8.672406e-05	-8.4445878e-05	-9.0355788e-05	-0.00023205711


==> figures/msd_comparison/msd_error.dat <==
0	0	0	0	0
0.1	1.7566771e-06	3.0786209e-07	1.6260683e-06	7.5733992e-08
0.2	3.3848258e-06	2.6549057e-07	2.9871143e-06	2.929981e-07
0.3	4.3162415e-06	5.7919724e-07	3.0968011e-06	1.622898e-06
0.4	4.3398582e-06	2.0901641e-06	1.7514461e-06	4.3692877e-06
0.5	3.3740926e-06	3.6967396e-06	6.2020141e-07	8.7409486e-06
0.6	1.5119754e-06	4.7371473e-06	3.2455183e-06	1.4646379e-05
0.7	9.326158e-07	4.7528555e-06	5.3294566e-06	2.1767993e-05
0.8	3.4682852e-06	3.6332187e-06	6.3018438e-06	2.9691588e-05
0.9	5.5426706e-06	1.6099314e-06	5.9408881e-06	3.802645e-05
1	6.6778327e-06	8.4907861e-07	4.3766376e-06	4.648112e-05
1.1	6.5750521e-06	3.1852702e-06	2.0091258e-06	5.4887147e-05
1.2	5.1626256e-06	4.88468e-06	6.1474958e-07	6.318082e-05
1.3	2.5844903e-06	5.5727117e-06	2.926802e-06	7.1360435e-05
1.4	8.5551705e-07	5.0583104e-06	4.4390535e-06	7.9436936e-05
1.5	4.7714668e-06	3.3321683e-06	4.8082013e-06	8.7391744e-05
1.6	8.7734681e-06	5.3212353e-07	3.8615369e-06	9.5149909e-05
1.7	1.2530031e-05	3.1083473e-06	1.5905549e-06	0.00010257122
1.8	1.5806209e-05	7.3141105e-06	1.8775855e-06	0.00010945758
1.9	1.8476313e-05	1.1814283e-05	6.3198586e-06	0.00011557233
2	2.0515374e-05	1.6374215e-05	1.1459017e-05	0.00012066593
2.1	2.1976482e-05	2.0812028e-05	1.7000332e-05	0.00012450272
2.2	2.296181e-05	2.5001496e-05	2.2659664e-05	0.00012688449
2.3	2.3594093e-05	2.8864992e-05	2.8181758e-05	0.00012766787
2.4	2.3993298e-05	3.236095e-05	3.3349679e-05	0.00012677446
2.5	2.4260856e-05	3.5469973e-05	3.7987503e-05	0.0001241936
2.6	2.4471763e-05	3.8182741e-05	4.1958795e-05	0.0001199789
2.7	2.4673289e-05	4.0491652e-05	4.5163263e-05	0.00011424031
2.8	2.4888246e-05	4.2386829e-05	4.7533404e-05	0.00010713338
2.9	2.5120563e-05	4.3856126e-05	4.9032159e-05	9.8847609e-05
3	2.5361255e-05	4.4888064e-05	4.9651929e-05	8.9595117e-05
3.1	2.5593493e-05	4.547631e-05	4.9414592e-05	7.9600536e-05
3.2	2.5796184e-05	4.5624305e-05	4.8371866e-05	6.9092561e-05
3.3	2.5946067e-05	4.5348932e-05	4.6605151e-05	5.8297131e-05
3.4	2.6018781e-05	4.4682475e-05	4.4224088e-05	4.7431991e-05
3.5	2.5989518e-05	4.36726e-05	4.1363317e-05	3.6702237e-05
3.6	2.5833868e-05	4.238046e-05	3.8177234e-05	2.6296431e-05
3.7	2.5529229e-05	4.087733e-05	3.4832919e-05	1.6382995e-05
3.8	2.5056901e-05	3.9240357e-05	3.1501715e-05	7.1067348e-06
3.9	2.4404687e-05	3.7548034e-05	2.8350146e-05	1.4144741e-06
4	2.3569589e-05	3.5875954e-05	2.5530991e-05	9.0926549e-06
4.1	2.2560074e-05	3.4293228e-05	2.3175282e-05	1.5872066e-05
4.2	2.1397409e-05	3.2859808e-05	2.1385908e-05	2.1730581e-05
4.3	2.0115674e-05	3.1624748e-05	2.0233267e-05	2.6679831e-05
4.4	1.8760246e-05	3.0625299e-05	1.9753215e-05	3.0763902e-05
4.5	1.7384857e-05	2.9886659e-05	1.9947279e-05	3.4056523e-05
4.6	1.6047484e-05	2.9422146e-05	2.0784909e-05	3.665684e-05
4.7	1.48056e-05	2.9233591e-05	2.2207379e-05	3.8683969e-05
4.8	1.3711376e-05	2.9311825e-05	2.4132865e-05	4.0270682e-05
4.9	1.2807465e-05	2.9637195e-05	2.6462173e-05	4.155663e-05
5	1.2123917e-05	3.0180157e-05	2.9084677e-05	4.2681511e-05
5.1	1.1676629e-05	3.0902046e-05	3.1884063e-05	4.37786e-05
5.2	1.1467526e-05	3.1756174e-05	3.4743619e-05	4.4968974e-05
5.3	1.1486423e-05	3.2689401e-05	3.7550912e-05	4.6356668e-05
5.4	1.1714335e-05	3.3644297e-05	4.0201807e-05	4.8024896e-05
5.5	1.2127798e-05	3.4561922e-05	4.2603856e-05	5.0033372e-05
5.6	1.2703653e-05	3.538519e-05	4.4679125e-05	5.2416681e-05
5.7	1.3423709e-05	3.6062648e-05	4.6366563e-05	5.518355e-05
5.8	1.427873e-05	3.6552441e-05	4.7623952e-05	5.8316887e-05
5.9	1.5271268e-05	3.6826148e-05	4.842949e-05	6.1774406e-05
6	1.6417044e-05	3.6872139e-05	4.8782949e-05	6.548969e-05
6.1	1.7744714e-05	3.6698124e-05	4.8706353e-05	6.9373585e-05
6.2	1.9294078e-05	3.6332582e-05	4.8244051e-05	7.3315849e-05
6.3	2.1112922e-05	3.5824864e-05	4.7462057e-05	7.7187038e-05
6.4	2.325285e-05	3.524386e-05	4.6446555e-05	8.084065e-05
6.5	2.5764532e-05	3.4675244e-05	4.5301486e-05	8.4115544e-05
6.6	2.869284e-05	3.4217439e-05	4.4145206e-05	8.6838701e-05
6.7	3.2072348e-05	3.3976565e-05	4.3106292e-05	8.8828343e-05
6.8	3.5923578e-05	3.4060703e-05	4.2318632e-05	8.9897425e-05
6.9	4.0250321e-05	3.457391e-05	4.1916034e-05	8.9857466e-05
7	4.5038222e-05	3.5610391e-05	4.2026632e-05	8.8522653e-05
7.1	5.0254696e-05	3.7249255e-05	4.276742e-05	8.5714116e-05
7.2	5.585012e-05	3.9550211e-05	4.4239248e-05	8.1264231e-05
7.3	6.1760146e-05	4.2550492e-05	4.6522588e-05	7.5020806e-05
7.4	6.790889e-05	4.6263169e-05	4.967434e-05	6.6850996e-05
7.5	7.4212697e-05	5.0676932e-05	5.3725869e-05	5.6644787e-05
7.6	8.0584175e-05	5.5757275e-05	5.8682376e-05	4.4317963e-05
7.7	8.6936185e-05	6.144894e-05	6.4523597e-05	2.9814438e-05
7.8	9.3185506e-05	6.767938e-05	7.1205763e-05	1.3107943e-05
7.9	9.9255965e-05	7.4362937e-05	7.8664618e-05	5.796948e-06
8	0.00010508087	8.1405421e-05	8.6819261e-05	2.6864402e-05
8.1	0.00011060466	8.8708748e-05	9.5576526e-05	5.0027449e-05
8.2	0.00011578375	9.6175327e-05	0.00010483557	7.5188544e-05
8.3	0.00012058662	0.00010371195	0.00011449237	0.00010222047
8.4	0.00012499325	0.00011123294	0.00012444386	0.00013096745
8.5	0.00012899403	0.00011866252	0.00013459142	0.00016124644
8.6	0.00013258822	0.00012593616	0.0001448436	0.00019284845
8.7	0.00013578226	0.00013300116	0.00015511798	0.00022553992
8.8	0.00013858792	0.0001398163	0.00016534205	0.00025906408
8.9	0.00014102054	0.00014635081	0.00017545319	0.00029314239
9	0.00014309738	0.0001525828	0.00018539789	0.00032747604
9.1	0.00014483621	0.00015849726	0.00019513024	0.00036174751
9.2	0.00014625415	0.00016408384	0.00020460994	0.00039562248
9.3	0.00014736679	0.00016933462	0.00021379995	0.00042875186
9.4	0.00014818768	0.00017424189	0.00022266404	0.00046077429
9.5	0.00014872794	0.00017879624	0.00023116435	0.00049131897
9.6	0.00014899622	0.00018298491	0.00023925921	0.00052000896
9.7	0.00014899881	0.00018679052	0.00024690124	0.0005464649
9.8	0.00014873984	0.00019019026	0.00025403593	0.00057030924
9.9	0.00014822163	0.00019315548	0.00026060078	0.00059117074
10	0.00014744509	0.0001956517	0.00026652499	0.0006086895
10.1	0.00014641004	0.00019763909	0.00027172973	0.000622522
10.2	0.00014511564	0.00019907317	0.00027612896	0.00063234655
10.3	0.00014356072	0.00019990598	0.00027963085	0.0006378685
10.4	0.00014174404	0.00020008735	0.00028213961	0.00063882558
10.5	0.00013966453	0.00019956647	0.00028355772	0.00063499284
10.6	0.0001373215	0.00019829351	0.00028378848	0.00062618724
10.7	0.00013471475	0.00019622133	0.00028273871	0.00061227182
10.8	0.00013184472	0.0001933072	0.00028032166	0.00059315913
10.9	0.00012871253	0.00018951442	0.00027645976	0.00056881393
11	0.00012532009	0.00018481389	0.00027108739	0.00053925516
11.1	0.00012167017	0.00017918543	0.00026415336	0.00050455685
11.2	0.00011776652	0.00017261897	0.00025562314	0.00046484821
11.3	0.00011361397	0.0001651155	0.00024548069	0.00042031267
11.4	0.00010921862	0.00015668763	0.00023372984	0.00037118592
11.5	0.00010458798	0.00014736007	0.00022039526	0.00031775314
11.6	9.9731182e-05	0.0001371696	0.00020552276	0.00026034514
11.7	9.4659253e-05	0.0001261649	0.00018917926	0.00019933389
11.8	8.9385301e-05	0.00011440601	0.00017145204	0.00013512721
11.9	8.3924765e-05	0.00010196357	0.00015244764	6.8162915e-05
12	7.8295621e-05	8.8917782e-05	0.00013229021	1.0974501e-06
12.1	7.2518547e-05	7.5357208e-05	0.00011111949	7.2175219e-05
12.2	6.6617031e-05	6.1377361e-05	8.9088416e-05	0.00014458133
12.3	6.0617408e-05	4.7079185e-05	6.6360537e-05	0.00021782305
12.4	5.4548801e-05	3.2567455e-05	4.310714e-05	0.00029141055
12.5	4.8442965e-05	1.7949118e-05	1.9504353e-05	0.00036486311
12.6	4.233403e-05	3.3316428e-06	4.2698136e-06	0.000437715
12.7	3.6258126e-05	1.1178601e-05	2.8038353e-05	0.00050952075
12.8	3.0252918e-05	2.5477894e-05	5.1628022e-05	0.00057985976
12.9	2.4357043e-05	3.9466611e-05	7.4871908e-05	0.00064834032
13	1.8609477e-05	5.3050545e-05	9.7611748e-05	0.00071460271
13.1	1.3048849e-05	6.6142075e-05	0.00011969995	0.00077832174
13.2	7.7127235e-06	7.8661165e-05	0.00014100127	0.00083920832
13.3	2.6368859e-06	9.0536184e-05	0.00016139422	0.00089701036
13.4	2.1453423e-06	0.00010170453	0.00018077197	0.00095151304
13.5	6.6037371e-06	0.00011211304	0.00019904304	0.0010025382
13.6	1.0711723e-05	0.00012171827	0.00021613155	0.0010499435
13.7	1.4446822e-05	0.00013048647	0.00023197715	0.0010936206
13.8	1.7790984e-05	0.00013839345	0.00024653465	0.0011334933
13.9	2.0730785e-05	0.00014542426	0.00025977339	0.001169515
14	2.3257495e-05	0.00015157268	0.0002716763	0.0012016667
14.1	2.5367004e-05	0.00015684059	0.00028223884	0.0012299536
14.2	2.7059631e-05	0.00016123721	0.00029146772	0.0012544027
14.3	2.8339814e-05	0.00016477823	0.00029937953	0.0012750598
14.4	2.9215704e-05	0.00016748491	0.00030599928	0.0012919872
14.5	2.969868e-05	0.00016938312	0.00031135895	0.0013052608
14.6	2.9802826e-05	0.00017050234	0.00031549604	0.001314968
14.7	2.9544361e-05	0.00017087474	0.00031845214	0.0013212056
14.8	2.8941083e-05	0.00017053424	0.00032027166	0.0013240778
14.9	2.801182e-05	0.00016951571	0.00032100067	0.0013236951
15	2.6775925e-05	0.00016785423	0.00032068581	0.0013201727
15.1	2.5252835e-05	0.00016558442	0.00031937352	0.0013136301
15.2	2.3461688e-05	0.00016273998	0.00031710931	0.0013041897
15.3	2.1421027e-05	0.00015935332	0.00031393729	0.0012919773
15.4	1.9148591e-05	0.0001554553	0.00030989991	0.0012771213
15.5	1.6661186e-05	0.00015107515	0.00030503781	0.0012597531
15.6	1.3974644e-05	0.00014624047	0.00029938991	0.0012400069
15.7	1.1103854e-05	0.00014097739	0.00029299358	0.0012180204
15.8	8.0628653e-06	0.00013531079	0.00028588503	0.0011939347
15.9	4.8650382e-06	0.00012926462	0.0002780997	0.0011678949
16	1.5232436e-06	0.00012286224	0.00026967275	0.0011400502
16.1	1.9499147e-06	0.00011612685	0.00026063964	0.0011105539
16.2	5.5418647e-06	0.00010908185	0.00025103668	0.0010795639
16.3	9.2398323e-06	0.00010175132	0.0002409015	0.001047242
16.4	1.3030625e-05	9.4160274e-05	0.00023027358	0.0010137542
16.5	1.6900442e-05	8.6335076e-05	0.00021919464	0.0009792698
16.6	2.0834725e-05	7.8303611e-05	0.00020770892	0.00094396102
16.7	2.4818052e-05	7.0095482e-05	0.00019586342	0.00090800197
16.8	2.8834094e-05	6.174208e-05	0.00018370791	0.00087156778
16.9	3.2865611e-05	5.3276562e-05	0.00017129492	0.00083483331
17	3.6894525e-05	4.473374e-05	0.00015867952	0.00079797191
17.1	4.0902034e-05	3.6149874e-05	0.00014591901	0.00076115397
17.2	4.4868789e-05	2.7562384e-05	0.00013307247	0.00072454539
17.3	4.8775108e-05	1.9009475e-05	0.00012020022	0.00068830614
17.4	5.2601237e-05	1.0529709e-05	0.00010736319	0.00065258863
17.5	5.6327636e-05	2.1615174e-06	9.4622196e-05	0.00061753629
17.6	5.993529e-05	6.057313e-06	8.2037203e-05	0.00058328214
17.7	6.3406019e-05	1.4090179e-05	6.966653e-05	0.00054994754
17.8	6.6722798e-05	2.1902197e-05	5.7566074e-05	0.00051764098
17.9	6.9870056e-05	2.9460717e-05	4.5788549e-05	0.00048645724
18	7.283395e-05	3.6735813e-05	3.4382774e-05	0.00045647653
18.1	7.5602617e-05	4.3700719e-05	2.3393014e-05	0.00042776406
18.2	7.8166371e-05	5.0332201e-05	1.2858424e-05	0.00040036974
18.3	8.0517862e-05	5.6610864e-05	2.8125744e-06	0.00037432809
18.4	8.2652181e-05	6.2521371e-05	6.7169025e-06	0.00034965855
18.5	8.4566904e-05	6.805258e-05	1.5708547e-05	0.00032636584
18.6	8.6262087e-05	7.3197589e-05	2.4147186e-05	0.00030444066
18.7	8.7740197e-05	7.7953694e-05	3.2023914e-05	0.00028386061
18.8	8.9005999e-05	8.2322253e-05	3.9335961e-05	0.0002645912
18.9	9.006638e-05	8.6308482e-05	4.6086433e-05	0.00024658712
19	9.0930143e-05	8.992116e-05	5.2283953e-05	0.00022979353
19.1	9.1607756e-05	9.3172282e-05	5.7942206e-05	0.00021414759
19.2	9.2111071e-05	9.6076653e-05	6.3079395e-05	0.00019957987
19.3	9.2453029e-05	9.8651445e-05	6.7717645e-05	0.00018601596
19.4	9.2647346e-05	0.00010091572	7.1882352e-05	0.00017337795
19.5	9.2708198e-05	0.00010288994	7.5601502e-05	0.00016158591
19.6	9.2649915e-05	0.0001045955	7.8904985e-05	0.00015055935
19.7	9.2486682e-05	0.00010605419	8.1823909e-05	0.00014021848
19.8	9.2232271e-05	0.00010728784	8.4389945e-05	0.00013048547
19.9	9.189979e-05	0.00010831778	8.6634701e-05	0.00012128547
20	9.150147e-05	0.00010916458	8.8589156e-05	0.00011254757
20.1	9.1048494e-05	0.00010984765	9.0283151e-05	0.00010420552
20.2	9.0550855e-05	0.00011038498	9.1744959e-05	9.6198324e-05
20.3	9.0017266e-05	0.00011079297	9.3000922e-05	8.8470698e-05
20.4	8.9455107e-05	0.00011108623	9.4075184e-05	8.0973302e-05
20.5	8.8870413e-05	0.00011127755	9.4989493e-05	7.3662858e-05
20.6	8.8267901e-05	0.00011137782	9.5763095e-05	6.6502122e-05
20.7	8.7651032e-05	0.00011139611	9.6412704e-05	5.945972e-05
20.8	8.7022105e-05	0.00011133973	9.6952539e-05	5.2509874e-05
20.9	8.6382378e-05	0.00011121434	9.739444e-05	4.5632033e-05
21	8.5732208e-05	0.00011102414	9.7748025e-05	3.8810434e-05
21.1	8.5071207e-05	0.00011077206	9.8020906e-05	3.2033603e-05
21.2	8.4398408e-05	0.00011045998	9.8218938e-05	2.5293822e-05
21.3	8.3712435e-05	0.00011008894	9.8346493e-05	1.8586583e-05
21.4	8.301167e-05	0.00010965939	9.8406754e-05	1.1910038e-05
21.5	8.2294414e-05	0.00010917141	9.8402007e-05	5.26447e-06
21.6	8.1559037e-05	0.00010862494	9.833393e-05	1.348202e-06
21.7	8.080411e-05	0.00010802001	9.8203877e-05	7.9248807e-06
21.8	8.0028522e-05	0.00010735684	9.8013123e-05	1.446169e-05
21.9	7.9231571e-05	0.0001066361	9.7763097e-05	2.0954318e-05
22	7.841304e-05	0.00010585897	9.7455569e-05	2.7398293e-05
22.1	7.7573239e-05	0.00010502724	9.7092811e-05	3.3789197e-05
22.2	7.6713034e-05	0.00010414341	9.6677702e-05	4.0122813e-05
22.3	7.5833846e-05	0.00010321067	9.6213813e-05	4.6395208e-05
22.4	7.4937631e-05	0.00010223294	9.570543e-05	5.2602767e-05
22.5	7.4026845e-05	0.00010121481	9.5157557e-05	5.8742164e-05
22.6	7.3104384e-05	0.00010016149	9.4575873e-05	6.4810302e-05
22.7	7.2173515e-05	9.9078756e-05	9.3966656e-05	7.0804209e-05
22.8	7.1237801e-05	9.79728e-05	9.3336691e-05	7.6720919e-05
22.9	7.0301009e-05	9.685016e-05	9.269314e-05	8.2557329e-05
23	6.9367022e-05	9.5717578e-05	9.2043413e-05	8.8310052e-05
23.1	6.8439746e-05	9.4581874e-05	9.1395014e-05	9.3975278e-05
23.2	6.752302e-05	9.3449819e-05	9.0755389e-05	9.954864e-05
23.3	6.6620533e-05	9.2328003e-05	9.0131773e-05	0.0001050251
23.4	6.5735749e-05	9.1222724e-05	8.9531047e-05	0.00011039887
23.5	6.4871833e-05	9.0139875e-05	8.8959595e-05	0.00011566333
23.6	6.4031605e-05	8.9084848e-05	8.8423188e-05	0.00012081104
23.7	6.3217485e-05	8.8062459e-05	8.7926873e-05	0.0001258337
23.8	6.2431473e-05	8.7076882e-05	8.7474897e-05	0.00013072225
23.9	6.167512e-05	8.6131605e-05	8.7070637e-05	0.00013546691
24	6.0949533e-05	8.5229407e-05	8.6716565e-05	0.00014005729
24.1	6.0255373e-05	8.4372346e-05	8.6414229e-05	0.00014448259
24.2	5.9592879e-05	8.3561774e-05	8.6164263e-05	0.00014873168
24.3	5.8961892e-05	8.2798353e-05	8.5966411e-05	0.00015279339
24.4	5.8361895e-05	8.2082106e-05	8.5819577e-05	0.00015665663
24.5	5.779205e-05	8.1412458e-05	8.5721888e-05	0.00016031064
24.6	5.7251252e-05	8.0788305e-05	8.5670775e-05	0.00016374523
24.7	5.6738172e-05	8.020808e-05	8.5663062e-05	0.00016695095
24.8	5.6251315e-05	7.9669825e-05	8.5695069e-05	0.00016991934
24.9	5.5789069e-05	7.9171274e-05	8.5762711e-05	0.00017264309
25	5.5349753e-05	7.8709922e-05	8.5861613e-05	0.00017511622
25.1	5.4931663e-05	7.8283109e-05	8.5987212e-05	0.00017733426
25.2	5.4533115e-05	7.7888082e-05	8.6134863e-05	0.00017929432
25.3	5.4152479e-05	7.7522069e-05	8.6299935e-05	0.00018099523
25.4	5.3788208e-05	7.7182333e-05	8.6477902e-05	0.00018243756
25.5	5.3438864e-05	7.6866225e-05	8.6664421e-05	0.00018362371
25.6	5.3103132e-05	7.6571226e-05	8.6855405e-05	0.00018455782
25.7	5.2779833e-05	7.6294982e-05	8.7047075e-05	0.00018524581
25.8	5.2467924e-05	7.6035325e-05	8.7236009e-05	0.00018569528
25.9	5.2166497e-05	7.5790293e-05	8.741917e-05	0.00018591543
26	5.1874776e-05	7.5558132e-05	8.7593928e-05	0.00018591691
26.1	5.15921e-05	7.5337303e-05	8.7758067e-05	0.00018571173
26.2	5.1317914e-05	7.5126467e-05	8.7909783e-05	0.00018531305
26.3	5.1051747e-05	7.4924478e-05	8.8047671e-05	0.00018473507
26.4	5.0793195e-05	7.4730361e-05	8.8170702e-05	0.00018399278
26.5	5.0541905e-05	7.4543296e-05	8.8278198e-05	0.00018310184
26.6	5.0297552e-05	7.436259e-05	8.8369796e-05	0.00018207832
26.7	5.005982e-05	7.4187658e-05	8.8445414e-05	0.0001809386
26.8	4.9828393e-05	7.4017994e-05	8.8505208e-05	0.00017969912
26.9	4.9602932e-05	7.3853149e-05	8.8549533e-05	0.00017837625
27	4.938307e-05	7.3692712e-05	8.8578904e-05	0.00017698609
27.1	4.9168401e-05	7.3536286e-05	8.8593954e-05	0.00017554439
27.2	4.8958477e-05	7.3383477e-05	8.8595403e-05	0.00017406637
27.3	4.8752803e-05	7.3233875e-05	8.858402e-05	0.00017256661
27.4	4.8550843e-05	7.308705e-05	8.8560596e-05	0.00017105898
27.5	4.8352019e-05	7.2942543e-05	8.8525923e-05	0.00016955656
27.6	4.815572e-05	7.2799865e-05	8.8480769e-05	0.00016807156
27.7	4.7961313e-05	7.2658494e-05	8.8425867e-05	0.00016661528
27.8	4.7768148e-05	7.2517884e-05	8.83619e-05	0.00016519811
27.9	4.7575575e-05	7.2377468e-05	8.8289499e-05	0.00016382949
28	4.7382955e-05	7.2236664e-05	8.8209239e-05	0.00016251794
28.1	4.718967e-05	7.2094889e-05	8.8121639e-05	0.00016127102
28.2	4.6995137e-05	7.1951566e-05	8.8027165e-05	0.00016009542
28.3	4.6798822e-05	7.1806138e-05	8.7926239e-05	0.00015899695
28.4	4.6600245e-05	7.1658074e-05	8.7819244e-05	0.00015798055
28.5	4.6398991e-05	7.1506883e-05	8.7706532e-05	0.00015705041
28.6	4.619472e-05	7.1352121e-05	8.7588433e-05	0.00015620993
28.7	4.5987167e-05	7.1193402e-05	8.7465267e-05	0.00015546181
28.8	4.5776147e-05	7.1030398e-05	8.7337348e-05	0.00015480808
28.9	4.5561556e-05	7.0862848e-05	8.7204993e-05	0.00015425016
29	4.5343369e-05	7.0690561e-05	8.7068525e-05	0.00015378887
29.1	4.5121635e-05	7.0513412e-05	8.6928284e-05	0.0001534245
29.2	4.4896476e-05	7.0331343e-05	8.678462e-05	0.00015315683
29.3	4.4668074e-05	7.0144361e-05	8.6637902e-05	0.00015298517
29.4	4.443667e-05	6.995253e-05	8.6488514e-05	0.00015290839
29.5	4.4202549e-05	6.9755968e-05	8.6336851e-05	0.00015292493
29.6	4.3966034e-05	6.9554836e-05	8.6183316e-05	0.00015303287
29.7	4.3727472e-05	6.9349333e-05	8.6028316e-05	0.00015322991
29.8	4.3487229e-05	6.9139684e-05	8.5872257e-05	0.00015351339
29.9	4.3245674e-05	6.8926134e-05	8.5715532e-05	0.00015388037
30	4.3003177e-05	6.8708939e-05	8.555852e-05	0.00015432758
30.1	4.2760093e-05	6.8488354e-05	8.5401575e-05	0.00015485147
30.2	4.251676e-05	6.8264629e-05	8.524502e-05	0.00015544825
30.3	4.2273488e-05	6.8038002e-05	8.5089141e-05	0.00015611388
30.4	4.2030558e-05	6.7808688e-05	8.493418e-05	0.0001568441
30.5	4.1788217e-05	6.7576881e-05	8.4780332e-05	0.00015763448
30.6	4.1546674e-05	6.7342745e-05	8.462774e-05	0.00015848042
30.7	4.1306101e-05	6.7106416e-05	8.447649e-05	0.00015937718
30.8	4.1066629e-05	6.6867997e-05	8.4326616e-05	0.00016031994
30.9	4.0828357e-05	6.6627559e-05	8.4178095e-05	0.00016130378
31	4.0591346e-05	6.6385147e-05	8.4030848e-05	0.00016232376
31.1	4.0355628e-05	6.6140773e-05	8.3884744e-05	0.00016337494
31.2	4.0121206e-05	6.589443e-05	8.3739607e-05	0.0001644524
31.3	3.9888062e-05	6.5646085e-05	8.3595211e-05	0.0001655513
31.4	3.9656159e-05	6.5395692e-05	8.3451297e-05	0.00016666688
31.5	3.9425448e-05	6.5143194e-05	8.330757e-05	0.00016779454
31.6	3.9195869e-05	6.4888523e-05	8.3163711e-05	0.00016892982
31.7	3.8967361e-05	6.4631613e-05	8.3019379e-05	0.00017006847
31.8	3.8739864e-05	6.4372399e-05	8.2874223e-05	0.00017120646
31.9	3.8513319e-05	6.4110822e-05	8.2727886e-05	0.00017234
32	3.828768e-05	6.3846835e-05	8.258001e-05	0.00017346557
32.1	3.8062908e-05	6.3580404e-05	8.2430247e-05	0.00017457995
32.2	3.7838977e-05	6.3311514e-05	8.2278259e-05	0.00017568019
32.3	3.7615878e-05	6.3040164e-05	8.2123726e-05	0.00017676369
32.4	3.7393614e-05	6.2766379e-05	8.196635e-05	0.00017782812
32.5	3.7172204e-05	6.2490199e-05	8.180586e-05	0.0001788715
32.6	3.6951684e-05	6.2211689e-05	8.1642011e-05	0.00017989214
32.7	3.6732099e-05	6.1930932e-05	8.1474588e-05	0.00018088869
32.8	3.6513511e-05	6.1648028e-05	8.1303408e-05	0.00018186007
32.9	3.6295988e-05	6.1363097e-05	8.1128318e-05	0.0001828055
33	3.607961e-05	6.1076271e-05	8.0949197e-05	0.00018372448
33.1	3.5864462e-05	6.0787698e-05	8.0765953e-05	0.00018461674
33.2	3.5650631e-05	6.0497531e-05	8.0578525e-05	0.00018548227
33.3	3.5438207e-05	6.0205933e-05	8.0386875e-05	0.00018632125
33.4	3.522728e-05	5.991307e-05	8.0190992e-05	0.00018713409
33.5	3.5017936e-05	5.961911e-05	7.9990887e-05	0.00018792132
33.6	3.4810255e-05	5.9324219e-05	7.9786588e-05	0.00018868365
33.7	3.4604314e-05	5.9028559e-05	7.9578142e-05	0.00018942189
33.8	3.4400179e-05	5.8732287e-05	7.9365608e-05	0.00019013697
33.9	3.4197909e-05	5.8435553e-05	7.9149057e-05	0.00019082989
34	3.3997554e-05	5.8138497e-05	7.8928569e-05	0.0001915017
34.1	3.3799154e-05	5.7841248e-05	7.870423e-05	0.0001921535
34.2	3.360274e-05	5.7543927e-05	7.8476133e-05	0.00019278639
34.3	3.3408331e-05	5.7246641e-05	7.824437e-05	0.0001934015
34.4	3.3215942e-05	5.6949488e-05	7.8009038e-05	0.00019399994
34.5	3.3025576e-05	5.6652555e-05	7.7770233e-05	0.0001945828
34.6	3.2837231e-05	5.6355916e-05	7.7528053e-05	0.00019515113
34.7	3.2650898e-05	5.6059639e-05	7.7282594e-05	0.00019570595
34.8	3.2466564e-05	5.5763783e-05	7.703395e-05	0.00019624822
34.9	3.2284212e-05	5.5468397e-05	7.6782218e-05	0.00019677885
35	3.2103821e-05	5.5173527e-05	7.6527491e-05	0.0001972987
35.1	3.1925373e-05	5.4879214e-05	7.6269865e-05	0.00019780856
35.2	3.1748845e-05	5.4585494e-05	7.6009434e-05	0.00019830916
35.3	3.1574217e-05	5.4292401e-05	7.5746295e-05	0.00019880117
35.4	3.140147e-05	5.3999969e-05	7.5480547e-05	0.00019928518
35.5	3.1230588e-05	5.3708232e-05	7.5212289e-05	0.00019976174
35.6	3.1061556e-05	5.3417224e-05	7.4941626e-05	0.00020023132
35.7	3.0894364e-05	5.312698e-05	7.4668664e-05	0.00020069433
35.8	3.0729004e-05	5.2837541e-05	7.4393515e-05	0.00020115114
35.9	3.056547e-05	5.2548946e-05	7.4116294e-05	0.00020160204
36	3.0403763e-05	5.2261239e-05	7.383712e-05	0.00020204727
36.1	3.0243882e-05	5.1974467e-05	7.3556117e-05	0.00020248703
36.2	3.0085831e-05	5.1688681e-05	7.3273414e-05	0.00020292144
36.3	2.9929617e-05	5.1403932e-05	7.2989141e-05	0.0002033506
36.4	2.9775246e-05	5.1120275e-05	7.2703435e-05	0.00020377454
36.5	2.9622727e-05	5.0837767e-05	7.2416434e-05	0.00020419325
36.6	2.9472069e-05	5.0556466e-05	7.2128279e-05	0.00020460666
36.7	2.932328e-05	5.0276429e-05	7.1839113e-05	0.00020501469
36.8	2.9176367e-05	4.9997715e-05	7.1549077e-05	0.00020541719
36.9	2.9031338e-05	4.9720382e-05	7.1258315e-05	0.00020581396
37	2.8888198e-05	4.9444485e-05	7.0966968e-05	0.00020620478
37.1	2.8746948e-05	4.917008e-05	7.0675175e-05	0.00020658938
37.2	2.8607591e-05	4.8897217e-05	7.0383074e-05	0.00020696747
37.3	2.8470123e-05	4.8625944e-05	7.0090795e-05	0.00020733871
37.4	2.8334541e-05	4.8356307e-05	6.9798467e-05	0.00020770273
37.5	2.8200836e-05	4.8088345e-05	6.9506211e-05	0.00020805913
37.6	2.8068997e-05	4.7822095e-05	6.921414e-05	0.00020840751
37.7	2.7939012e-05	4.7557588e-05	6.8922364e-05	0.00020874741
37.8	2.7810864e-05	4.7294849e-05	6.8630982e-05	0.00020907838
37.9	2.7684534e-05	4.70339e-05	6.8340085e-05	0.00020939995
38	2.7560001e-05	4.6774757e-05	6.8049757e-05	0.00020971164
38.1	2.7437242e-05	4.6517431e-05	6.776007e-05	0.00021001296
38.2	2.7316231e-05	4.6261927e-05	6.7471091e-05	0.00021030343
38.3	2.7196941e-05	4.6008248e-05	6.7182873e-05	0.00021058257
38.4	2.7079343e-05	4.5756388e-05	6.6895465e-05	0.00021084991
38.5	2.6963407e-05	4.550634e-05	6.6608903e-05	0.00021110501
38.6	2.6849103e-05	4.5258092e-05	6.6323215e-05	0.00021134742
38.7	2.6736397e-05	4.5011626e-05	6.6038422e-05	0.00021157674
38.8	2.6625256e-05	4.4766924e-05	6.5754536e-05	0.0002117926
38.9	2.6515647e-05	4.4523961e-05	6.547156e-05	0.00021199464
39	2.6407534e-05	4.428271e-05	6.5189492e-05	0.00021218256
39.1	2.6300883e-05	4.4043141e-05	6.490832e-05	0.00021235609
39.2	2.6195655e-05	4.3805222e-05	6.4628029e-05	0.00021251501
39.3	2.6091813e-05	4.3568916e-05	6.4348595e-05	0.00021265914
39.4	2.598932e-05	4.3334186e-05	6.4069991e-05	0.00021278834
39.5	2.5888133e-05	4.3100989e-05	6.3792183e-05	0.00021290253
39.6	2.5788213e-05	4.2869284e-05	6.3515133e-05	0.00021300168
39.7	2.5689514e-05	4.2639024e-05	6.3238799e-05	0.0002130858
39.8	2.5591993e-05	4.2410161e-05	6.2963136e-05	0.00021315495
39.9	2.54956e-05	4.2182644e-05	6.2688093e-05	0.00021320925
40	2.5400286e-05	4.195642e-05	6.2413618e-05	0.00021324883
40.1	2.5305997e-05	4.1731432e-05	6.2139656e-05	0.00021327391
40.2	2.5212677e-05	4.1507623e-05	6.1866148e-05	0.00021328472
40.3	2.5120265e-05	4.1284929e-05	6.1593031e-05	0.00021328154
40.4	2.5028699e-05	4.1063286e-05	6.1320242e-05	0.00021326468
40.5	2.493791e-05	4.0842625e-05	6.1047714e-05	0.00021323448
40.6	2.4847825e-05	4.0622874e-05	6.0775376e-05	0.00021319131
40.7	2.4758369e-05	4.0403955e-05	6.0503156e-05	0.00021313556
40.8	2.4669459e-05	4.018579e-05	6.0230976e-05	0.00021306765
40.9	2.4581009e-05	3.9968291e-05	5.9958758e-05	0.00021298799
41	2.4492925e-05	3.9751371e-05	5.9686417e-05	0.00021289703
41.1	2.4405109e-05	3.9534932e-05	5.9413867e-05	0.00021279521
41.2	2.4317458e-05	3.9318875e-05	5.9141014e-05	0.00021268297
41.3	2.4229861e-05	3.9103094e-05	5.8867762e-05	0.00021256076
41.4	2.4142201e-05	3.8887475e-05	5.8594009e-05	0.000212429
41.5	2.4054353e-05	3.8671899e-05	5.8319647e-05	0.00021228813
41.6	2.3966187e-05	3.8456241e-05	5.8044562e-05	0.00021213857
41.7	2.3877564e-05	3.8240366e-05	5.7768632e-05	0.0002119807
41.8	2.3788339e-05	3.8024134e-05	5.7491731e-05	0.00021181491
41.9	2.3698357e-05	3.7807397e-05	5.7213723e-05	0.00021164156
42	2.3607455e-05	3.7589995e-05	5.6934465e-05	0.00021146097
42.1	2.3515464e-05	3.7371765e-05	5.6653804e-05	0.00021127345
42.2	2.3422203e-05	3.7152529e-05	5.637158e-05	0.00021107929
42.3	2.3327482e-05	3.6932105e-05	5.6087623e-05	0.00021087872
42.4	2.3231104e-05	3.6710297e-05	5.5801751e-05	0.00021067197
42.5	2.3132861e-05	3.6486902e-05	5.5513776e-05	0.00021045922
42.6	2.3032533e-05	3.6261704e-05	5.5223496e-05	0.00021024062
42.7	2.2929891e-05	3.6034478e-05	5.4930699e-05	0.00021001628
42.8	2.2824697e-05	3.5804989e-05	5.4635163e-05	0.00020978629
42.9	2.2716699e-05	3.5572988e-05	5.4336652e-05	0.0002095507
43	2.2605636e-05	3.5338216e-05	5.4034921e-05	0.00020930952
43.1	2.2491234e-05	3.5100403e-05	5.3729711e-05	0.00020906273
43.2	2.2373208e-05	3.4859267e-05	5.3420753e-05	0.00020881026
43.3	2.2251262e-05	3.4614513e-05	5.3107763e-05	0.00020855203
43.4	2.2125086e-05	3.4365835e-05	5.2790448e-05	0.00020828792
43.5	2.1994361e-05	3.4112914e-05	5.24685e-05	0.00020801777
43.6	2.1858754e-05	3.3855421e-05	5.21416e-05	0.00020774138
43.7	2.1717919e-05	3.3593013e-05	5.1809416e-05	0.00020745854
43.8	2.1571501e-05	3.3325336e-05	5.1471605e-05	0.00020716899
43.9	2.141913e-05	3.3052024e-05	5.1127811e-05	0.00020687246
44	2.1260427e-05	3.2772699e-05	5.0777668e-05	0.00020656862
44.1	2.1094999e-05	3.2486973e-05	5.0420796e-05	0.00020625715
44.2	2.0922445e-05	3.2194445e-05	5.0056807e-05	0.00020593767
44.3	2.0742351e-05	3.1894705e-05	4.9685298e-05	0.00020560981
44.4	2.0554293e-05	3.1587333e-05	4.9305861e-05	0.00020527314
44.5	2.0357838e-05	3.1271898e-05	4.8918073e-05	0.00020492723
44.6	2.0152543e-05	3.0947962e-05	4.8521507e-05	0.00020457163
44.7	1.9937958e-05	3.0615077e-05	4.8115723e-05	0.00020420586
44.8	1.9713624e-05	3.0272788e-05	4.7700277e-05	0.00020382944
44.9	1.9479074e-05	2.9920633e-05	4.7274715e-05	0.00020344186
45	1.9233839e-05	2.9558145e-05	4.6838578e-05	0.00020304259
45.1	1.8977441e-05	2.918485e-05	4.6391404e-05	0.00020263111
45.2	1.8709401e-05	2.8800274e-05	4.5932725e-05	0.00020220688
45.3	1.8429235e-05	2.8403938e-05	4.546207e-05	0.00020176936
45.4	1.8136459e-05	2.799536e-05	4.4978966e-05	0.00020131799
45.5	1.7830589e-05	2.7574062e-05	4.4482942e-05	0.00020085222
45.6	1.7511142e-05	2.7139563e-05	4.3973527e-05	0.0002003715
45.7	1.7177639e-05	2.669139e-05	4.3450251e-05	0.00019987528
45.8	1.6829603e-05	2.622907e-05	4.2912651e-05	0.00019936301
45.9	1.6466567e-05	2.5752139e-05	4.2360268e-05	0.00019883415
46	1.6088068e-05	2.5260139e-05	4.1792651e-05	0.00019828818
46.1	1.5693656e-05	2.4752623e-05	4.1209358e-05	0.00019772457
46.2	1.5282892e-05	2.4229156e-05	4.0609961e-05	0.00019714283
46.3	1.4855349e-05	2.3689316e-05	3.9994041e-05	0.00019654247
46.4	1.4410617e-05	2.3132697e-05	3.93612e-05	0.00019592303
46.5	1.3948306e-05	2.255891e-05	3.8711051e-05	0.00019528406
46.6	1.3468044e-05	2.1967589e-05	3.8043233e-05	0.00019462515
46.7	1.2969481e-05	2.1358386e-05	3.7357404e-05	0.00019394591
46.8	1.2452292e-05	2.0730981e-05	3.6653245e-05	0.00019324598
46.9	1.191618e-05	2.0085078e-05	3.5930466e-05	0.00019252503
47	1.1360876e-05	1.9420414e-05	3.5188805e-05	0.00019178277
47.1	1.0786142e-05	1.8736752e-05	3.4428031e-05	0.00019101896
47.2	1.0191777e-05	1.8033893e-05	3.3647947e-05	0.00019023336
47.3	9.577611e-06	1.7311672e-05	3.2848391e-05	0.00018942582
47.4	8.9435169e-06	1.6569964e-05	3.2029241e-05	0.00018859619
47.5	8.289406e-06	1.5808682e-05	3.1190413e-05	0.00018774441
47.6	7.6152325e-06	1.5027783e-05	3.0331867e-05	0.00018687043
47.7	6.9209961e-06	1.4227269e-05	2.9453608e-05	0.00018597427
47.8	6.2067431e-06	1.3407189e-05	2.8555687e-05	0.000185056
47.9	5.4725686e-06	1.2567641e-05	2.7638204e-05	0.00018411573
48	4.7186188e-06	1.1708771e-05	2.670131e-05	0.00018315364
48.1	3.9450921e-06	1.0830781e-05	2.5745209e-05	0.00018216996
48.2	3.152241e-06	9.9339243e-06	2.4770157e-05	0.00018116498
48.3	2.3403738e-06	9.0185116e-06	2.3776467e-05	0.00018013905
48.4	1.5098552e-06	8.0849092e-06	2.2764508e-05	0.00017909256
48.5	6.6110809e-07	7.1335412e-06	2.1734709e-05	0.00017802599
48.6	2.0538579e-07	6.1648909e-06	2.0687555e-05	0.00017693986
48.7	1.0890852e-06	5.1795008e-06	1.9623592e-05	0.00017583475
48.8	1.9893889e-06	4.1779734e-06	1.8543425e-05	0.00017471131
48.9	2.9056351e-06	3.1609716e-06	1.7447721e-05	0.00017357026
49	3.8371017e-06	2.1292185e-06	1.6337206e-05	0.00017241235
49.1	4.7830064e-06	1.0834973e-06	1.5212667e-05	0.00017123842
49.2	5.7425073e-06	2.4651013e-08	1.407495e-05	0.00017004935
49.3	6.7147031e-06	1.0464185e-06	1.292496e-05	0.00016884609
49.4	7.6986347e-06	2.1287513e-06	1.1763662e-05	0.00016762964
49.5	8.6932862e-06	3.2213308e-06	1.0592075e-05	0.00016640107
49.6	9.6975865e-06	4.3230853e-06	9.4112744e-06	0.00016516147
49.7	1.0710411e-05	5.4328896e-06	8.2223894e-06	0.00016391202
49.8	1.1730583e-05	6.5495673e-06	7.0266e-06	0.00016265392
49.9	1.2756879e-05	7.6718933e-06	5.8251353e-06	0.00016138844
50	1.3788028e-05	8.798596e-06	4.6192706e-06	0.00016011689
50.1	1.4822714e-05	9.9283607e-06	3.4103243e-06	0.0001588406
50.2	1.5859583e-05	1.1059833e-05	2.1996551e-06	0.00015756096
50.3	1.6897245e-05	1.2191621e-05	9.8865827e-07	0.00015627939
50.4	1.7934275e-05	1.3322301e-05	2.2123827e-07	0.00015499734
50.5	1.896922e-05	1.4450419e-05	1.4285776e-06	0.00015371627
50.6	2.0000604e-05	1.55745e-05	2.6318783e-06	0.0001524377
50.7	2.1026928e-05	1.6693044e-05	3.8296387e-06	0.00015116312
50.8	2.2046679e-05	1.7804538e-05	5.0203415e-06	0.00014989407
50.9	2.3058332e-05	1.8907459e-05	6.202459e-06	0.0001486321
51	2.406036e-05	2.0000276e-05	7.3744574e-06	0.00014737872
51.1	2.505123e-05	2.1081461e-05	8.5348027e-06	0.0001461355
51.2	2.6029417e-05	2.2149486e-05	9.6819655e-06	0.00014490395
51.3	2.6993406e-05	2.3202838e-05	1.0814426e-05	0.00014368561
51.4	2.7941696e-05	2.4240014e-05	1.1930681e-05	0.00014248196
51.5	2.8872808e-05	2.5259538e-05	1.3029248e-05	0.0001412945
51.6	2.9785289e-05	2.6259956e-05	1.4108669e-05	0.00014012467
51.7	3.0677719e-05	2.7239847e-05	1.5167522e-05	0.0001389739
51.8	3.1548713e-05	2.819783e-05	1.6204418e-05	0.00013784357
51.9	3.239693e-05	2.9132563e-05	1.7218015e-05	0.00013673501
52	3.322108e-05	3.0042755e-05	1.8207017e-05	0.00013564952
52.1	3.4019921e-05	3.0927167e-05	1.9170182e-05	0.00013458832
52.2	3.4792275e-05	3.1784619e-05	2.0106326e-05	0.00013355259
52.3	3.5537022e-05	3.2613994e-05	2.1014328e-05	0.00013254345
52.4	3.6253113e-05	3.3414244e-05	2.1893137e-05	0.00013156193
52.5	3.6939572e-05	3.4184391e-05	2.2741773e-05	0.00013060902
52.6	3.7595496e-05	3.4923536e-05	2.3559333e-05	0.00012968559
52.7	3.8220066e-05	3.563086e-05	2.4344993e-05	0.00012879248
52.8	3.8812545e-05	3.6305626e-05	2.5098015e-05	0.00012793041
52.9	3.9372283e-05	3.6947186e-05	2.5817748e-05	0.00012710002
53	3.9898721e-05	3.7554982e-05	2.6503629e-05	0.00012630188
53.1	4.0391391e-05	3.8128546e-05	2.7155191e-05	0.00012553644
53.2	4.084992e-05	3.8667508e-05	2.7772057e-05	0.00012480408
53.3	4.1274032e-05	3.9171591e-05	2.8353952e-05	0.00012410507
53.4	4.1663548e-05	3.9640619e-05	2.8900692e-05	0.00012343959
53.5	4.2018386e-05	4.007451e-05	2.9412197e-05	0.00012280773
53.6	4.2338564e-05	4.0473283e-05	2.9888482e-05	0.00012220947
53.7	4.2624198e-05	4.0837056e-05	3.0329661e-05	0.0001216447
53.8	4.28755e-05	4.1166044e-05	3.0735949e-05	0.00012111321
53.9	4.3092782e-05	4.1460557e-05	3.1107653e-05	0.0001206147
54	4.327645e-05	4.1721003e-05	3.1445179e-05	0.00012014877
54.1	4.3427002e-05	4.1947883e-05	3.1749026e-05	0.00011971493
54.2	4.3545029e-05	4.2141788e-05	3.2019783e-05	0.0001193126
54.3	4.3631209e-05	4.2303399e-05	3.2258128e-05	0.00011894111
54.4	4.3686307e-05	4.243348e-05	3.2464824e-05	0.00011859972
54.5	4.3711167e-05	4.2532877e-05	3.2640716e-05	0.0001182876
54.6	4.3706713e-05	4.2602516e-05	3.2786726e-05	0.00011800384
54.7	4.3673939e-05	4.2643393e-05	3.290385e-05	0.00011774746
54.8	4.3613912e-05	4.2656575e-05	3.2993153e-05	0.00011751741
54.9	4.3527758e-05	4.264319e-05	3.3055761e-05	0.00011731259
55	4.3416665e-05	4.2604427e-05	3.3092862e-05	0.00011713184
55.1	4.3281871e-05	4.2541526e-05	3.3105693e-05	0.00011697393
55.2	4.3124662e-05	4.2455775e-05	3.3095541e-05	0.0001168376
55.3	4.2946365e-05	4.2348501e-05	3.3063734e-05	0.00011672154
55.4	4.2748344e-05	4.222107e-05	3.3011633e-05	0.00011662443
55.5	4.2531989e-05	4.2074873e-05	3.294063e-05	0.00011654488
55.6	4.2298714e-05	4.1911327e-05	3.2852138e-05	0.00011648152
55.7	4.204995e-05	4.1731862e-05	3.2747589e-05	0.00011643294
55.8	4.1787136e-05	4.153792e-05	3.2628421e-05	0.00011639772
55.9	4.1511716e-05	4.1330947e-05	3.249608e-05	0.00011637444
56	4.1225132e-05	4.1112385e-05	3.2352007e-05	0.00011636169
56.1	4.0928816e-05	4.0883669e-05	3.2197634e-05	0.00011635805
56.2	4.0624186e-05	4.0646217e-05	3.203438e-05	0.00011636215
56.3	4.031264e-05	4.040143e-05	3.1863643e-05	0.0001163726
56.4	3.999555e-05	4.015068e-05	3.1686795e-05	0.00011638806
56.5	3.9674254e-05	3.9895308e-05	3.1505175e-05	0.00011640721
56.6	3.9350058e-05	3.963662e-05	3.1320089e-05	0.00011642878
56.7	3.9024221e-05	3.9375878e-05	3.1132798e-05	0.00011645152
56.8	3.8697962e-05	3.9114301e-05	3.0944518e-05	0.00011647424
56.9	3.8372444e-05	3.8853056e-05	3.0756417e-05	0.0001164958
57	3.8048781e-05	3.8593255e-05	3.0569606e-05	0.00011651511
57.1	3.7728026e-05	3.8335955e-05	3.038514e-05	0.00011653114
57.2	3.7411172e-05	3.8082152e-05	3.0204013e-05	0.00011654291
57.3	3.7099151e-05	3.7832776e-05	3.0027157e-05	0.00011654952
57.4	3.6792827e-05	3.7588695e-05	2.9855438e-05	0.00011655012
57.5	3.6492997e-05	3.7350707e-05	2.9689652e-05	0.00011654392
57.6	3.6200391e-05	3.7119543e-05	2.9530531e-05	0.00011653023
57.7	3.5915667e-05	3.6895863e-05	2.9378732e-05	0.0001165084
57.8	3.5639413e-05	3.6680258e-05	2.9234847e-05	0.00011647785
57.9	3.5372147e-05	3.6473246e-05	2.9099392e-05	0.00011643809
58	3.5114316e-05	3.6275276e-05	2.8972816e-05	0.00011638869
58.1	3.4866298e-05	3.6086728e-05	2.8855497e-05	0.00011632928
58.2	3.4628401e-05	3.590791e-05	2.8747745e-05	0.00011625956
58.3	3.4400865e-05	3.5739066e-05	2.8649801e-05	0.00011617932
58.4	3.4183866e-05	3.5580372e-05	2.8561841e-05	0.00011608839
58.5	3.3977514e-05	3.5431941e-05	2.8483977e-05	0.00011598667
58.6	3.3781859e-05	3.5293824e-05	2.8416258e-05	0.00011587413
58.7	3.3596891e-05	3.5166012e-05	2.8358678e-05	0.00011575078
58.8	3.3422544e-05	3.5048441e-05	2.8311169e-05	0.0001156167
58.9	3.3258699e-05	3.4940994e-05	2.8273615e-05	0.00011547202
59	3.3105187e-05	3.4843504e-05	2.8245848e-05	0.00011531692
59.1	3.2961793e-05	3.4755757e-05	2.8227652e-05	0.00011515163
59.2	3.2828259e-05	3.4677495e-05	2.8218772e-05	0.0001149764
59.3	3.2704286e-05	3.4608424e-05	2.8218909e-05	0.00011479156
59.4	3.2589541e-05	3.4548211e-05	2.8227733e-05	0.00011459743
59.5	3.2483661e-05	3.4496494e-05	2.8244879e-05	0.0001143944
59.6	3.2386253e-05	3.4452882e-05	2.8269958e-05	0.00011418285
59.7	3.22969e-05	3.4416961e-05	2.8302552e-05	0.00011396322
59.8	3.2215166e-05	3.4388295e-05	2.8342228e-05	0.00011373594
59.9	3.2140599e-05	3.4366435e-05	2.8388534e-05	0.00011350148
60	3.2072734e-05	3.4350916e-05	2.8441006e-05	0.00011326031


==> figures/msd_error.dat <==
0	0	0	0	0
0.1	4.5721666e-07	3.0786209e-07	7.7720102e-06	7.5733992e-08
0.2	1.31242e-06	2.6549057e-07	1.8153291e-05	2.929981e-07
0.3	2.164594e-06	5.7919724e-07	2.8985249e-05	1.622898e-06
0.4	2.6381751e-06	2.0901641e-06	3.9728436e-05	4.3692877e-06
0.5	2.7009555e-06	3.6967396e-06	5.0635976e-05	8.7409486e-06
0.6	2.5667316e-06	4.7371473e-06	6.2291007e-05	1.4646379e-05
0.7	2.4496185e-06	4.7528555e-06	7.5361037e-05	2.1767993e-05
0.8	2.3921569e-06	3.6332187e-06	9.0469669e-05	2.9691588e-05
0.9	2.230919e-06	1.6099314e-06	0.00010812542	3.802645e-05
1	1.6619448e-06	8.4907861e-07	0.00012867593	4.648112e-05
1.1	3.3986301e-07	3.1852702e-06	0.00015227464	5.4887147e-05
1.2	2.0401727e-06	4.88468e-06	0.0001788572	6.318082e-05
1.3	5.6997491e-06	5.5727117e-06	0.00020812993	7.1360435e-05
1.4	1.0771611e-05	5.0583104e-06	0.00023957319	7.9436936e-05
1.5	1.7316624e-05	3.3321683e-06	0.0002724612	8.7391744e-05
1.6	2.5346842e-05	5.3212353e-07	0.00030589794	9.5149909e-05
1.7	3.4843014e-05	3.1083473e-06	0.00033886637	0.00010257122
1.8	4.5761896e-05	7.3141105e-06	0.00037028667	0.00010945758
1.9	5.8034696e-05	1.1814283e-05	0.00039907846	0.00011557233
2	7.156138e-05	1.6374215e-05	0.00042422168	0.00012066593
2.1	8.6206121e-05	2.0812028e-05	0.00044481133	0.00012450272
2.2	0.00010179769	2.5001496e-05	0.00046010269	0.00012688449
2.3	0.00011813611	2.8864992e-05	0.00046954424	0.00012766787
2.4	0.00013500431	3.236095e-05	0.00047279749	0.00012677446
2.5	0.00015218219	3.5469973e-05	0.00046974365	0.0001241936
2.6	0.00016945937	3.8182741e-05	0.0004604784	0.0001199789
2.7	0.00018664402	4.0491652e-05	0.00044529639	0.00011424031
2.8	0.00020356579	4.2386829e-05	0.00042466782	0.00010713338
2.9	0.00022007289	4.3856126e-05	0.00039920935	9.8847609e-05
3	0.00023602441	4.4888064e-05	0.00036965153	8.9595117e-05
3.1	0.00025128032	4.547631e-05	0.00033680487	7.9600536e-05
3.2	0.00026569193	4.5624305e-05	0.0003015261	6.9092561e-05
3.3	0.00027909516	4.5348932e-05	0.00026468597	5.8297131e-05
3.4	0.00029130864	4.4682475e-05	0.00022713961	4.7431991e-05
3.5	0.00030213748	4.36726e-05	0.00018970011	3.6702237e-05
3.6	0.00031138219	4.238046e-05	0.00015311576	2.6296431e-05
3.7	0.00031885186	4.087733e-05	0.00011805144	1.6382995e-05
3.8	0.00032437931	3.9240357e-05	8.5074104e-05	7.1067348e-06
3.9	0.0003278362	3.7548034e-05	5.464265e-05	1.4144741e-06
4	0.00032914584	3.5875954e-05	2.7102062e-05	9.0926549e-06
4.1	0.000328292	3.4293228e-05	2.6818335e-06	1.5872066e-05
4.2	0.00032532261	3.2859808e-05	1.8501578e-05	2.1730581e-05
4.3	0.00032034806	3.1624748e-05	3.6438526e-05	2.6679831e-05
4.4	0.00031353453	3.0625299e-05	5.1216608e-05	3.0763902e-05
4.5	0.00030509335	2.9886659e-05	6.3008293e-05	3.4056523e-05
4.6	0.00029526775	2.9422146e-05	7.2056382e-05	3.665684e-05
4.7	0.00028431877	2.9233591e-05	7.8658025e-05	3.8683969e-05
4.8	0.00027251153	2.9311825e-05	8.3148061e-05	4.0270682e-05
4.9	0.00026010344	2.9637195e-05	8.5882427e-05	4.155663e-05
5	0.00024733495	3.0180157e-05	8.7222353e-05	4.2681511e-05
5.1	0.0002344234	3.0902046e-05	8.751998e-05	4.37786e-05
5.2	0.00022155986	3.1756174e-05	8.7105866e-05	4.4968974e-05
5.3	0.00020890871	3.2689401e-05	8.6278774e-05	4.6356668e-05
5.4	0.00019660913	3.3644297e-05	8.5297897e-05	4.8024896e-05
5.5	0.00018477789	3.4561922e-05	8.4377597e-05	5.0033372e-05
5.6	0.00017351265	3.538519e-05	8.3684543e-05	5.2416681e-05
5.7	0.00016289502	3.6062648e-05	8.3337029e-05	5.518355e-05
5.8	0.00015299302	3.6552441e-05	8.3406192e-05	5.8316887e-05
5.9	0.00014386246	3.6826148e-05	8.3918756e-05	6.1774406e-05
6	0.00013554745	3.6872139e-05	8.4860931e-05	6.548969e-05
6.1	0.00012807982	3.6698124e-05	8.6183083e-05	6.9373585e-05
6.2	0.00012147805	3.6332582e-05	8.7804835e-05	7.3315849e-05
6.3	0.00011574574	3.5824864e-05	8.962028e-05	7.7187038e-05
6.4	0.00011087019	3.524386e-05	9.1503059e-05	8.084065e-05
6.5	0.00010682133	3.4675244e-05	9.3311094e-05	8.4115544e-05
6.6	0.00010355122	3.4217439e-05	9.4890852e-05	8.6838701e-05
6.7	0.00010099435	3.3976565e-05	9.6081031e-05	8.8828343e-05
6.8	9.9068758e-05	3.4060703e-05	9.6715649e-05	8.9897425e-05
6.9	9.7677979e-05	3.457391e-05	9.6626532e-05	8.9857466e-05
7	9.6713653e-05	3.5610391e-05	9.5645235e-05	8.8522653e-05
7.1	9.6058721e-05	3.7249255e-05	9.3604487e-05	8.5714116e-05
7.2	9.5590982e-05	3.9550211e-05	9.0339235e-05	8.1264231e-05
7.3	9.5186849e-05	4.2550492e-05	8.5687424e-05	7.5020806e-05
7.4	9.4725134e-05	4.6263169e-05	7.9490624e-05	6.6850996e-05
7.5	9.4090717e-05	5.0676932e-05	7.1594669e-05	5.6644787e-05
7.6	9.3177986e-05	5.5757275e-05	6.1850418e-05	4.4317963e-05
7.7	9.1893936e-05	6.144894e-05	5.0114805e-05	2.9814438e-05
7.8	9.016088e-05	6.767938e-05	3.6252273e-05	1.3107943e-05
7.9	8.7918685e-05	7.4362937e-05	2.0136701e-05	5.796948e-06
8	8.5126499e-05	8.1405421e-05	1.6538896e-06	2.6864402e-05
8.1	8.1763908e-05	8.8708748e-05	1.9295359e-05	5.0027449e-05
8.2	7.7831493e-05	9.6175327e-05	4.2791595e-05	7.5188544e-05
8.3	7.3350743e-05	0.00010371195	6.8892542e-05	0.00010222047
8.4	6.8363305e-05	0.00011123294	9.7628509e-05	0.00013096745
8.5	6.2929569e-05	0.00011866252	0.00012899752	0.00016124644
8.6	5.7126605e-05	0.00012593616	0.00016296033	0.00019284845
8.7	5.104552e-05	0.00013300116	0.00019943557	0.00022553992
8.8	4.478829e-05	0.0001398163	0.00023829517	0.00025906408
8.9	3.8464227e-05	0.00014635081	0.00027936039	0.00029314239
9	3.218618e-05	0.0001525828	0.00032239851	0.00032747604
9.1	2.6066672e-05	0.00015849726	0.0003671206	0.00036174751
9.2	2.0214128e-05	0.00016408384	0.00041318037	0.00039562248
9.3	1.4729357e-05	0.00016933462	0.00046017426	0.00042875186
9.4	9.7024744e-06	0.00017424189	0.00050764298	0.00046077429
9.5	5.2103544e-06	0.00017879624	0.00055507444	0.00049131897
9.6	1.3147445e-06	0.00018298491	0.00060190813	0.00052000896
9.7	1.9389291e-06	0.00018679052	0.00064754094	0.0005464649
9.8	4.5220405e-06	0.00019019026	0.00069133429	0.00057030924
9.9	6.4225645e-06	0.00019315548	0.00073262248	0.00059117074
10	7.6442627e-06	0.0001956517	0.00077072216	0.0006086895
10.1	8.2053562e-06	0.00019763909	0.00080494269	0.000622522
10.2	8.1368021e-06	0.00019907317	0.00083459716	0.00063234655
10.3	7.4803036e-06	0.00019990598	0.00085901395	0.0006378685
10.4	6.2861846e-06	0.00020008735	0.00087754849	0.00063882558
10.5	4.61125e-06	0.00019956647	0.000889595	0.00063499284
10.6	2.5167365e-06	0.00019829351	0.00089459803	0.00062618724
10.7	6.6440844e-08	0.00019622133	0.00089206338	0.00061227182
10.8	2.6749172e-06	0.0001933072	0.00088156832	0.00059315913
10.9	5.6430603e-06	0.00018951442	0.00086277078	0.00056881393
11	8.7752366e-06	0.00018481389	0.00083541728	0.00053925516
11.1	1.201103e-05	0.00017918543	0.00079934939	0.00050455685
11.2	1.5292921e-05	0.00017261897	0.00075450868	0.00046484821
11.3	1.8566641e-05	0.0001651155	0.00070093979	0.00042031267
11.4	2.1781358e-05	0.00015668763	0.00063879174	0.00037118592
11.5	2.4889736e-05	0.00014736007	0.00056831727	0.00031775314
11.6	2.7847933e-05	0.0001371696	0.00048987033	0.00026034514
11.7	3.0615542e-05	0.0001261649	0.00040390168	0.00019933389
11.8	3.3155536e-05	0.00011440601	0.00031095267	0.00013512721
11.9	3.543423e-05	0.00010196357	0.00021164747	6.8162915e-05
12	3.7421263e-05	8.8917782e-05	0.00010668376	1.0974501e-06
12.1	3.9089628e-05	7.5357208e-05	3.1777854e-06	7.2175219e-05
12.2	4.0415728e-05	6.1377361e-05	0.00011712497	0.00014458133
12.3	4.1379467e-05	4.7079185e-05	0.00023430636	0.00021782305
12.4	4.1964353e-05	3.2567455e-05	0.00035384388	0.00029141055
12.5	4.2157616e-05	1.7949118e-05	0.0004748457	0.00036486311
12.6	4.1950306e-05	3.3316428e-06	0.00059641884	0.000437715
12.7	4.1337382e-05	1.1178601e-05	0.0007176815	0.00050952075
12.8	4.0317754e-05	2.5477894e-05	0.00083777457	0.00057985976
12.9	3.8894296e-05	3.9466611e-05	0.00095587243	0.00064834032
13	3.7073799e-05	5.3050545e-05	0.0010711925	0.00071460271
13.1	3.4866873e-05	6.6142075e-05	0.0011830036	0.00077832174
13.2	3.2287793e-05	7.8661165e-05	0.0012906331	0.00083920832
13.3	2.935429e-05	9.0536184e-05	0.0013934723	0.00089701036
13.4	2.6087295e-05	0.00010170453	0.0014909808	0.00095151304
13.5	2.2510632e-05	0.00011211304	0.0015826888	0.0010025382
13.6	1.8650684e-05	0.00012171827	0.0016681987	0.0010499435
13.7	1.4536022e-05	0.00013048647	0.0017471847	0.0010936206
13.8	1.0197025e-05	0.00013839345	0.0018193914	0.0011334933
13.9	5.6654875e-06	0.00014542426	0.0018846315	0.001169515
14	9.7423425e-07	0.00015157268	0.0019427824	0.0012016667
14.1	3.8432547e-06	0.00015684059	0.0019937814	0.0012299536
14.2	8.7531978e-06	0.00016123721	0.0020376218	0.0012544027
14.3	1.3721839e-05	0.00016477823	0.0020743466	0.0012750598
14.4	1.8715738e-05	0.00016748491	0.0021040435	0.0012919872
14.5	2.3702033e-05	0.00016938312	0.0021268392	0.0013052608
14.6	2.8648656e-05	0.00017050234	0.0021428933	0.001314968
14.7	3.352452e-05	0.00017087474	0.0021523938	0.0013212056
14.8	3.8299669e-05	0.00017053424	0.0021555509	0.0013240778
14.9	4.2945399e-05	0.00016951571	0.0021525932	0.0013236951
15	4.7434351e-05	0.00016785423	0.0021437631	0.0013201727
15.1	5.1740594e-05	0.00016558442	0.0021293135	0.0013136301
15.2	5.5839688e-05	0.00016273998	0.0021095042	0.0013041897
15.3	5.9708741e-05	0.00015935332	0.0020846002	0.0012919773
15.4	6.3326474e-05	0.0001554553	0.0020548692	0.0012771213
15.5	6.6673282e-05	0.00015107515	0.0020205807	0.0012597531
15.6	6.9731305e-05	0.00014624047	0.001982005	0.0012400069
15.7	7.2484515e-05	0.00014097739	0.0019394129	0.0012180204
15.8	7.4918807e-05	0.00013531079	0.0018930755	0.0011939347
15.9	7.7022102e-05	0.00012926462	0.0018432646	0.0011678949
16	7.8784457e-05	0.00012286224	0.0017902527	0.0011400502
16.1	8.0198178e-05	0.00011612685	0.0017343142	0.0011105539
16.2	8.1257934e-05	0.00010908185	0.0016757251	0.0010795639
16.3	8.1960853e-05	0.00010175132	0.0016147642	0.001047242
16.4	8.2306615e-05	9.4160274e-05	0.0015517126	0.0010137542
16.5	8.2297515e-05	8.6335076e-05	0.0014868545	0.0009792698
16.6	8.1938505e-05	7.8303611e-05	0.0014204766	0.00094396102
16.7	8.1237195e-05	7.0095482e-05	0.0013528679	0.00090800197
16.8	8.0203827e-05	6.174208e-05	0.0012843189	0.00087156778
16.9	7.8851195e-05	5.3276562e-05	0.0012151207	0.00083483331
17	7.7194536e-05	4.473374e-05	0.0011455636	0.00079797191
17.1	7.5251365e-05	3.6149874e-05	0.0010759356	0.00076115397
17.2	7.3041277e-05	2.7562384e-05	0.0010065205	0.00072454539
17.3	7.0585704e-05	1.9009475e-05	0.00093759603	0.00068830614
17.4	6.7907643e-05	1.0529709e-05	0.00086943164	0.00065258863
17.5	6.5031349e-05	2.1615174e-06	0.00080228632	0.00061753629
17.6	6.1982007e-05	6.057313e-06	0.00073640634	0.00058328214
17.7	5.8785393e-05	1.4090179e-05	0.00067202302	0.00054994754
17.8	5.5467522e-05	2.1902197e-05	0.00060935062	0.00051764098
17.9	5.2054303e-05	2.9460717e-05	0.00054858439	0.00048645724
18	4.85712e-05	3.6735813e-05	0.0004898988	0.00045647653
18.1	4.504291e-05	4.3700719e-05	0.00043344609	0.00042776406
18.2	4.1493074e-05	5.0332201e-05	0.00037935506	0.00040036974
18.3	3.7944005e-05	5.6610864e-05	0.0003277302	0.00037432809
18.4	3.4416465e-05	6.2521371e-05	0.00027865126	0.00034965855
18.5	3.0929475e-05	6.805258e-05	0.00023217309	0.00032636584
18.6	2.7500172e-05	7.3197589e-05	0.00018832588	0.00030444066
18.7	2.414371e-05	7.7953694e-05	0.00014711588	0.00028386061
18.8	2.0873203e-05	8.2322253e-05	0.00010852628	0.0002645912
18.9	1.7699712e-05	8.6308482e-05	7.2518611e-05	0.00024658712
19	1.4632275e-05	8.992116e-05	3.9034293e-05	0.00022979353
19.1	1.167797e-05	9.3172282e-05	7.9965514e-06	0.00021414759
19.2	8.8420181e-06	9.6076653e-05	2.0687525e-05	0.00019957987
19.3	6.1279033e-06	9.8651445e-05	4.7124736e-05	0.00018601596
19.4	3.5375247e-06	0.00010091572	7.1433418e-05	0.00017337795
19.5	1.0713598e-06	0.00010288994	9.3741029e-05	0.00016158591
19.6	1.27136e-06	0.0001045955	0.00011418174	0.00015055935
19.7	3.4924692e-06	0.00010605419	0.00013289404	0.00014021848
19.8	5.5946878e-06	0.00010728784	0.00015001849	0.00013048547
19.9	7.5814462e-06	0.00010831778	0.00016569555	0.00012128547
20	9.4567192e-06	0.00010916458	0.0001800636	0.00011254757
20.1	1.1224873e-05	0.00010984765	0.00019325721	0.00010420552
20.2	1.2890526e-05	0.00011038498	0.00020540551	9.6198324e-05
20.3	1.4458431e-05	0.00011079297	0.00021663097	8.8470698e-05
20.4	1.593337e-05	0.00011108623	0.0002270483	8.0973302e-05
20.5	1.732007e-05	0.00011127755	0.00023676367	7.3662858e-05
20.6	1.8623143e-05	0.00011137782	0.00024587416	6.6502122e-05
20.7	1.9847032e-05	0.00011139611	0.00025446745	5.945972e-05
20.8	2.0995984e-05	0.00011133973	0.00026262178	5.2509874e-05
20.9	2.2074029e-05	0.00011121434	0.00027040604	4.5632033e-05
21	2.3084976e-05	0.00011102414	0.0002778801	3.8810434e-05
21.1	2.4032414e-05	0.00011077206	0.00028509528	3.2033603e-05
21.2	2.4919727e-05	0.00011045998	0.00029209492	2.5293822e-05
21.3	2.5750102e-05	0.00011008894	0.00029891511	1.8586583e-05
21.4	2.6526554e-05	0.00010965939	0.00030558536	1.1910038e-05
21.5	2.7251935e-05	0.00010917141	0.00031212948	5.26447e-06
21.6	2.7928955e-05	0.00010862494	0.00031856628	1.348202e-06
21.7	2.8560192e-05	0.00010802001	0.00032491038	7.9248807e-06
21.8	2.9148099e-05	0.00010735684	0.00033117294	1.446169e-05
21.9	2.9695009e-05	0.0001066361	0.00033736232	2.0954318e-05
22	3.0203131e-05	0.00010585897	0.00034348463	2.7398293e-05
22.1	3.0674545e-05	0.00010502724	0.00034954429	3.3789197e-05
22.2	3.1111184e-05	0.00010414341	0.00035554439	4.0122813e-05
22.3	3.1514825e-05	0.00010321067	0.00036148702	4.6395208e-05
22.4	3.1887061e-05	0.00010223294	0.00036737345	5.2602767e-05
22.5	3.2229287e-05	0.00010121481	0.00037320429	5.8742164e-05
22.6	3.2542671e-05	0.00010016149	0.00037897947	6.4810302e-05
22.7	3.2828135e-05	9.9078756e-05	0.00038469822	7.0804209e-05
22.8	3.3086334e-05	9.79728e-05	0.00039035898	7.6720919e-05
22.9	3.3317638e-05	9.685016e-05	0.0003959592	8.2557329e-05
23	3.3522119e-05	9.5717578e-05	0.00040149518	8.8310052e-05
23.1	3.3699545e-05	9.4581874e-05	0.00040696186	9.3975278e-05
23.2	3.3849377e-05	9.3449819e-05	0.00041235261	9.954864e-05
23.3	3.3970771e-05	9.2328003e-05	0.00041765901	0.0001050251
23.4	3.4062598e-05	9.1222724e-05	0.00042287071	0.00011039887
23.5	3.4123456e-05	9.0139875e-05	0.00042797528	0.00011566333
23.6	3.4151699e-05	8.9084848e-05	0.00043295814	0.00012081104
23.7	3.4145473e-05	8.8062459e-05	0.00043780252	0.0001258337
23.8	3.4102751e-05	8.7076882e-05	0.00044248952	0.00013072225
23.9	3.4021381e-05	8.6131605e-05	0.00044699818	0.00013546691
24	3.3899134e-05	8.5229407e-05	0.00045130569	0.00014005729
24.1	3.3733757e-05	8.4372346e-05	0.00045538759	0.00014448259
24.2	3.3523027e-05	8.3561774e-05	0.0004592181	0.00014873168
24.3	3.3264807e-05	8.2798353e-05	0.00046277048	0.00015279339
24.4	3.2957101e-05	8.2082106e-05	0.00046601741	0.00015665663
24.5	3.2598109e-05	8.1412458e-05	0.00046893142	0.00016031064
24.6	3.2186272e-05	8.0788305e-05	0.00047148544	0.00016374523
24.7	3.1720327e-05	8.020808e-05	0.00047365319	0.00016695095
24.8	3.119934e-05	7.9669825e-05	0.00047540975	0.00016991934
24.9	3.0622748e-05	7.9171274e-05	0.00047673203	0.00017264309
25	2.9990384e-05	7.8709922e-05	0.00047759921	0.00017511622
25.1	2.9302503e-05	7.8283109e-05	0.00047799324	0.00017733426
25.2	2.8559793e-05	7.7888082e-05	0.00047789918	0.00017929432
25.3	2.7763385e-05	7.7522069e-05	0.00047730562	0.00018099523
25.4	2.6914852e-05	7.7182333e-05	0.00047620492	0.00018243756
25.5	2.60162e-05	7.6866225e-05	0.00047459347	0.00018362371
25.6	2.5069858e-05	7.6571226e-05	0.00047247187	0.00018455782
25.7	2.4078654e-05	7.6294982e-05	0.00046984501	0.00018524581
25.8	2.304579e-05	7.6035325e-05	0.00046672209	0.00018569528
25.9	2.197481e-05	7.5790293e-05	0.00046311659	0.00018591543
26	2.0869567e-05	7.5558132e-05	0.00045904615	0.00018591691
26.1	1.9734182e-05	7.5337303e-05	0.00045453239	0.00018571173
26.2	1.8573003e-05	7.5126467e-05	0.00044960066	0.00018531305
26.3	1.7390565e-05	7.4924478e-05	0.00044427976	0.00018473507
26.4	1.6191546e-05	7.4730361e-05	0.00043860158	0.00018399278
26.5	1.498072e-05	7.4543296e-05	0.00043260073	0.00018310184
26.6	1.3762919e-05	7.436259e-05	0.00042631411	0.00018207832
26.7	1.2542991e-05	7.4187658e-05	0.0004197805	0.0001809386
26.8	1.1325762e-05	7.4017994e-05	0.0004130401	0.00017969912
26.9	1.0115995e-05	7.3853149e-05	0.00040613406	0.00017837625
27	8.9183615e-06	7.3692712e-05	0.00039910403	0.00017698609
27.1	7.7374098e-06	7.3536286e-05	0.00039199176	0.00017554439
27.2	6.577536e-06	7.3383477e-05	0.00038483862	0.00017406637
27.3	5.4429618e-06	7.3233875e-05	0.00037768525	0.00017256661
27.4	4.3377127e-06	7.308705e-05	0.00037057115	0.00017105898
27.5	3.2656015e-06	7.2942543e-05	0.00036353439	0.00016955656
27.6	2.2302131e-06	7.2799865e-05	0.00035661129	0.00016807156
27.7	1.2348933e-06	7.2658494e-05	0.00034983615	0.00016661528
27.8	2.8273955e-07	7.2517884e-05	0.00034324106	0.00016519811
27.9	6.2340572e-07	7.2377468e-05	0.00033685573	0.00016382949
28	1.48096e-06	7.2236664e-05	0.00033070734	0.00016251794
28.1	2.2876036e-06	7.2094889e-05	0.00032482044	0.00016127102
28.2	3.0412813e-06	7.1951566e-05	0.00031921693	0.00016009542
28.3	3.7402029e-06	7.1806138e-05	0.000313916	0.00015899695
28.4	4.3828421e-06	7.1658074e-05	0.00030893419	0.00015798055
28.5	4.9679356e-06	7.1506883e-05	0.00030428538	0.00015705041
28.6	5.4944808e-06	7.1352121e-05	0.00029998089	0.00015620993
28.7	5.9617326e-06	7.1193402e-05	0.00029602954	0.00015546181
28.8	6.3692009e-06	7.1030398e-05	0.00029243781	0.00015480808
28.9	6.7166461e-06	7.0862848e-05	0.00028920987	0.00015425016
29	7.0040754e-06	7.0690561e-05	0.00028634778	0.00015378887
29.1	7.2317373e-06	7.0513412e-05	0.00028385158	0.0001534245
29.2	7.4001166e-06	7.0331343e-05	0.00028171945	0.00015315683
29.3	7.5099277e-06	7.0144361e-05	0.00027994784	0.00015298517
29.4	7.5621075e-06	6.995253e-05	0.0002785316	0.00015290839
29.5	7.5578077e-06	6.9755968e-05	0.00027746409	0.00015292493
29.6	7.4983857e-06	6.9554836e-05	0.00027673736	0.00015303287
29.7	7.3853939e-06	6.9349333e-05	0.00027634223	0.00015322991
29.8	7.2205693e-06	6.9139684e-05	0.00027626839	0.00015351339
29.9	7.0058207e-06	6.8926134e-05	0.00027650457	0.00015388037
30	6.7432152e-06	6.8708939e-05	0.00027703857	0.00015432758
30.1	6.4349636e-06	6.8488354e-05	0.0002778574	0.00015485147
30.2	6.0834048e-06	6.8264629e-05	0.00027894734	0.00015544825
30.3	5.6909891e-06	6.8038002e-05	0.00028029406	0.00015611388
30.4	5.2602608e-06	6.7808688e-05	0.00028188265	0.0001568441
30.5	4.7938401e-06	6.7576881e-05	0.00028369775	0.00015763448
30.6	4.2944051e-06	6.7342745e-05	0.00028572358	0.00015848042
30.7	3.7646719e-06	6.7106416e-05	0.00028794405	0.00015937718
30.8	3.2073772e-06	6.6867997e-05	0.00029034278	0.00016031994
30.9	2.6252585e-06	6.6627559e-05	0.00029290325	0.00016130378
31	2.0210368e-06	6.6385147e-05	0.00029560878	0.00016232376
31.1	1.3973985e-06	6.6140773e-05	0.00029844269	0.00016337494
31.2	7.5697945e-07	6.589443e-05	0.00030138831	0.0001644524
31.3	1.0234875e-07	6.5646085e-05	0.00030442908	0.0001655513
31.4	5.640049e-07	6.5395692e-05	0.00030754863	0.00016666688
31.5	1.2396862e-06	6.5143194e-05	0.00031073085	0.00016779454
31.6	1.9224044e-06	6.4888523e-05	0.00031395996	0.00016892982
31.7	2.6099827e-06	6.4631613e-05	0.0003172206	0.00017006847
31.8	3.3003661e-06	6.4372399e-05	0.00032049787	0.00017120646
31.9	3.9916271e-06	6.4110822e-05	0.00032377744	0.00017234
32	4.6819699e-06	6.3846835e-05	0.00032704559	0.00017346557
32.1	5.369733e-06	6.3580404e-05	0.00033028929	0.00017457995
32.2	6.0533893e-06	6.3311514e-05	0.00033349624	0.00017568019
32.3	6.7315455e-06	6.3040164e-05	0.00033665493	0.00017676369
32.4	7.4029394e-06	6.2766379e-05	0.00033975471	0.00017782812
32.5	8.0664359e-06	6.2490199e-05	0.00034278576	0.0001788715
32.6	8.721022e-06	6.2211689e-05	0.00034573921	0.00017989214
32.7	9.3658005e-06	6.1930932e-05	0.00034860708	0.00018088869
32.8	9.9999828e-06	6.1648028e-05	0.00035138233	0.00018186007
32.9	1.0622881e-05	6.1363097e-05	0.00035405888	0.0001828055
33	1.12339e-05	6.1076271e-05	0.00035663159	0.00018372448
33.1	1.1832529e-05	6.0787698e-05	0.0003590962	0.00018461674
33.2	1.241833e-05	6.0497531e-05	0.00036144941	0.00018548227
33.3	1.2990934e-05	6.0205933e-05	0.00036368874	0.00018632125
33.4	1.3550025e-05	5.991307e-05	0.0003658126	0.00018713409
33.5	1.4095339e-05	5.961911e-05	0.00036782015	0.00018792132
33.6	1.462665e-05	5.9324219e-05	0.00036971131	0.00018868365
33.7	1.5143765e-05	5.9028559e-05	0.00037148671	0.00018942189
33.8	1.5646518e-05	5.8732287e-05	0.0003731476	0.00019013697
33.9	1.6134758e-05	5.8435553e-05	0.00037469581	0.00019082989
34	1.660835e-05	5.8138497e-05	0.00037613368	0.0001915017
34.1	1.7067164e-05	5.7841248e-05	0.00037746402	0.0001921535
34.2	1.7511075e-05	5.7543927e-05	0.00037869002	0.00019278639
34.3	1.7939956e-05	5.7246641e-05	0.00037981519	0.0001934015
34.4	1.8353676e-05	5.6949488e-05	0.00038084331	0.00019399994
34.5	1.8752098e-05	5.6652555e-05	0.00038177838	0.0001945828
34.6	1.9135077e-05	5.6355916e-05	0.00038262455	0.00019515113
34.7	1.9502458e-05	5.6059639e-05	0.00038338604	0.00019570595
34.8	1.9854078e-05	5.5763783e-05	0.00038406717	0.00019624822
34.9	2.0189763e-05	5.5468397e-05	0.00038467223	0.00019677885
35	2.0509332e-05	5.5173527e-05	0.00038520549	0.0001972987
35.1	2.0812593e-05	5.4879214e-05	0.00038567114	0.00019780856
35.2	2.1099351e-05	5.4585494e-05	0.00038607327	0.00019830916
35.3	2.1369405e-05	5.4292401e-05	0.00038641585	0.00019880117
35.4	2.1622553e-05	5.3999969e-05	0.00038670267	0.00019928518
35.5	2.185859e-05	5.3708232e-05	0.00038693738	0.00019976174
35.6	2.2077317e-05	5.3417224e-05	0.00038712341	0.00020023132
35.7	2.2278542e-05	5.312698e-05	0.00038726401	0.00020069433
35.8	2.2462077e-05	5.2837541e-05	0.0003873622	0.00020115114
35.9	2.2627752e-05	5.2548946e-05	0.0003874208	0.00020160204
36	2.277541e-05	5.2261239e-05	0.0003874424	0.00020204727
36.1	2.2904911e-05	5.1974467e-05	0.00038742935	0.00020248703
36.2	2.3016142e-05	5.1688681e-05	0.00038738381	0.00020292144
36.3	2.3109011e-05	5.1403932e-05	0.0003873077	0.0002033506
36.4	2.3183459e-05	5.1120275e-05	0.00038720271	0.00020377454
36.5	2.3239457e-05	5.0837767e-05	0.00038707034	0.00020419325
36.6	2.3277012e-05	5.0556466e-05	0.00038691185	0.00020460666
36.7	2.329617e-05	5.0276429e-05	0.00038672832	0.00020501469
36.8	2.3297019e-05	4.9997715e-05	0.00038652063	0.00020541719
36.9	2.327969e-05	4.9720382e-05	0.00038628945	0.00020581396
37	2.324436e-05	4.9444485e-05	0.00038603527	0.00020620478
37.1	2.3191256e-05	4.917008e-05	0.00038575842	0.00020658938
37.2	2.3120653e-05	4.8897217e-05	0.00038545903	0.00020696747
37.3	2.3032879e-05	4.8625944e-05	0.0003851371	0.00020733871
37.4	2.2928317e-05	4.8356307e-05	0.00038479245	0.00020770273
37.5	2.2807399e-05	4.8088345e-05	0.00038442477	0.00020805913
37.6	2.2670615e-05	4.7822095e-05	0.00038403362	0.00020840751
37.7	2.2518507e-05	4.7557588e-05	0.00038361842	0.00020874741
37.8	2.2351671e-05	4.7294849e-05	0.0003831785	0.00020907838
37.9	2.2170754e-05	4.70339e-05	0.00038271307	0.00020939995
38	2.1976456e-05	4.6774757e-05	0.00038222127	0.00020971164
38.1	2.1769526e-05	4.6517431e-05	0.00038170215	0.00021001296
38.2	2.1550759e-05	4.6261927e-05	0.00038115472	0.00021030343
38.3	2.1320995e-05	4.6008248e-05	0.00038057794	0.00021058257
38.4	2.1081117e-05	4.5756388e-05	0.00037997073	0.00021084991
38.5	2.0832044e-05	4.550634e-05	0.00037933202	0.00021110501
38.6	2.0574731e-05	4.5258092e-05	0.00037866073	0.00021134742
38.7	2.0310162e-05	4.5011626e-05	0.0003779558	0.00021157674
38.8	2.0039348e-05	4.4766924e-05	0.00037721621	0.0002117926
38.9	1.9763322e-05	4.4523961e-05	0.00037644101	0.00021199464
39	1.9483133e-05	4.428271e-05	0.0003756293	0.00021218256
39.1	1.9199841e-05	4.4043141e-05	0.00037478028	0.00021235609
39.2	1.8914514e-05	4.3805222e-05	0.00037389324	0.00021251501
39.3	1.8628222e-05	4.3568916e-05	0.00037296759	0.00021265914
39.4	1.8342029e-05	4.3334186e-05	0.00037200288	0.00021278834
39.5	1.8056994e-05	4.3100989e-05	0.00037099877	0.00021290253
39.6	1.7774158e-05	4.2869284e-05	0.00036995511	0.00021300168
39.7	1.7494547e-05	4.2639024e-05	0.00036887186	0.0002130858
39.8	1.7219159e-05	4.2410161e-05	0.00036774918	0.00021315495
39.9	1.6948967e-05	4.2182644e-05	0.00036658738	0.00021320925
40	1.6684908e-05	4.195642e-05	0.00036538695	0.00021324883
40.1	1.6427885e-05	4.1731432e-05	0.00036414854	0.00021327391
40.2	1.6178755e-05	4.1507623e-05	0.00036287298	0.00021328472
40.3	1.5938334e-05	4.1284929e-05	0.00036156126	0.00021328154
40.4	1.5707385e-05	4.1063286e-05	0.00036021453	0.00021326468
40.5	1.5486622e-05	4.0842625e-05	0.00035883409	0.00021323448
40.6	1.5276703e-05	4.0622874e-05	0.00035742139	0.00021319131
40.7	1.5078228e-05	4.0403955e-05	0.00035597802	0.00021313556
40.8	1.4891738e-05	4.018579e-05	0.00035450568	0.00021306765
40.9	1.4717713e-05	3.9968291e-05	0.00035300618	0.00021298799
41	1.455657e-05	3.9751371e-05	0.00035148142	0.00021289703
41.1	1.4408659e-05	3.9534932e-05	0.00034993341	0.00021279521
41.2	1.4274269e-05	3.9318875e-05	0.00034836419	0.00021268297
41.3	1.4153622e-05	3.9103094e-05	0.00034677587	0.00021256076
41.4	1.4046873e-05	3.8887475e-05	0.00034517057	0.000212429
41.5	1.3954114e-05	3.8671899e-05	0.00034355045	0.00021228813
41.6	1.3875371e-05	3.8456241e-05	0.00034191765	0.00021213857
41.7	1.3810605e-05	3.8240366e-05	0.00034027432	0.0002119807
41.8	1.3759714e-05	3.8024134e-05	0.00033862255	0.00021181491
41.9	1.3722534e-05	3.7807397e-05	0.00033696441	0.00021164156
42	1.3698841e-05	3.7589995e-05	0.00033530189	0.00021146097
42.1	1.368835e-05	3.7371765e-05	0.00033363693	0.00021127345
42.2	1.369072e-05	3.7152529e-05	0.00033197138	0.00021107929
42.3	1.3705555e-05	3.6932105e-05	0.00033030699	0.00021087872
42.4	1.3732404e-05	3.6710297e-05	0.00032864541	0.00021067197
42.5	1.3770768e-05	3.6486902e-05	0.0003269882	0.00021045922
42.6	1.3820097e-05	3.6261704e-05	0.00032533678	0.00021024062
42.7	1.3879796e-05	3.6034478e-05	0.00032369244	0.00021001628
42.8	1.3949226e-05	3.5804989e-05	0.00032205639	0.00020978629
42.9	1.4027707e-05	3.5572988e-05	0.00032042965	0.0002095507
43	1.4114521e-05	3.5338216e-05	0.00031881316	0.00020930952
43.1	1.4208914e-05	3.5100403e-05	0.00031720769	0.00020906273
43.2	1.4310098e-05	3.4859267e-05	0.0003156139	0.00020881026
43.3	1.4417258e-05	3.4614513e-05	0.0003140323	0.00020855203
43.4	1.4529547e-05	3.4365835e-05	0.00031246328	0.00020828792
43.5	1.4646096e-05	3.4112914e-05	0.00031090711	0.00020801777
43.6	1.4766011e-05	3.3855421e-05	0.00030936391	0.00020774138
43.7	1.4888381e-05	3.3593013e-05	0.0003078337	0.00020745854
43.8	1.5012275e-05	3.3325336e-05	0.00030631637	0.00020716899
43.9	1.5136747e-05	3.3052024e-05	0.0003048117	0.00020687246
44	1.5260839e-05	3.2772699e-05	0.00030331936	0.00020656862
44.1	1.5383584e-05	3.2486973e-05	0.00030183892	0.00020625715
44.2	1.5504003e-05	3.2194445e-05	0.00030036985	0.00020593767
44.3	1.5621114e-05	3.1894705e-05	0.00029891152	0.00020560981
44.4	1.573393e-05	3.1587333e-05	0.00029746322	0.00020527314
44.5	1.5841461e-05	3.1271898e-05	0.00029602417	0.00020492723
44.6	1.5942718e-05	3.0947962e-05	0.00029459349	0.00020457163
44.7	1.6036713e-05	3.0615077e-05	0.00029317025	0.00020420586
44.8	1.6122461e-05	3.0272788e-05	0.00029175346	0.00020382944
44.9	1.6198985e-05	2.9920633e-05	0.00029034206	0.00020344186
45	1.6265311e-05	2.9558145e-05	0.00028893494	0.00020304259
45.1	1.6320476e-05	2.918485e-05	0.00028753096	0.00020263111
45.2	1.6363526e-05	2.8800274e-05	0.00028612892	0.00020220688
45.3	1.6393519e-05	2.8403938e-05	0.00028472762	0.00020176936
45.4	1.6409528e-05	2.799536e-05	0.0002833258	0.00020131799
45.5	1.6410639e-05	2.7574062e-05	0.0002819222	0.00020085222
45.6	1.6395955e-05	2.7139563e-05	0.00028051555	0.0002003715
45.7	1.6364598e-05	2.669139e-05	0.00027910456	0.00019987528
45.8	1.6315708e-05	2.622907e-05	0.00027768795	0.00019936301
45.9	1.6248448e-05	2.5752139e-05	0.00027626444	0.00019883415
46	1.6162003e-05	2.5260139e-05	0.00027483276	0.00019828818
46.1	1.6055585e-05	2.4752623e-05	0.00027339166	0.00019772457
46.2	1.5928429e-05	2.4229156e-05	0.00027193992	0.00019714283
46.3	1.5779801e-05	2.3689316e-05	0.00027047633	0.00019654247
46.4	1.5608997e-05	2.3132697e-05	0.00026899974	0.00019592303
46.5	1.5415344e-05	2.255891e-05	0.00026750901	0.00019528406
46.6	1.5198204e-05	2.1967589e-05	0.00026600308	0.00019462515
46.7	1.4956975e-05	2.1358386e-05	0.00026448091	0.00019394591
46.8	1.4691093e-05	2.0730981e-05	0.00026294154	0.00019324598
46.9	1.4400034e-05	2.0085078e-05	0.00026138404	0.00019252503
47	1.4083319e-05	1.9420414e-05	0.00025980758	0.00019178277
47.1	1.374051e-05	1.8736752e-05	0.00025821137	0.00019101896
47.2	1.3371218e-05	1.8033893e-05	0.0002565947	0.00019023336
47.3	1.2975103e-05	1.7311672e-05	0.00025495695	0.00018942582
47.4	1.2551875e-05	1.6569964e-05	0.00025329756	0.00018859619
47.5	1.2101301e-05	1.5808682e-05	0.00025161606	0.00018774441
47.6	1.1623199e-05	1.5027783e-05	0.00024991205	0.00018687043
47.7	1.1117449e-05	1.4227269e-05	0.00024818525	0.00018597427
47.8	1.058399e-05	1.3407189e-05	0.00024643542	0.000185056
47.9	1.0022822e-05	1.2567641e-05	0.00024466245	0.00018411573
48	9.4340088e-06	1.1708771e-05	0.0002428663	0.00018315364
48.1	8.8176824e-06	1.0830781e-05	0.00024104701	0.00018216996
48.2	8.1740409e-06	9.9339243e-06	0.00023920473	0.00018116498
48.3	7.5033516e-06	9.0185116e-06	0.0002373397	0.00018013905
48.4	6.805953e-06	8.0849092e-06	0.00023545223	0.00017909256
48.5	6.0822552e-06	7.1335412e-06	0.00023354273	0.00017802599
48.6	5.3327415e-06	6.1648909e-06	0.00023161169	0.00017693986
48.7	4.5579688e-06	5.1795008e-06	0.00022965971	0.00017583475
48.8	3.7585687e-06	4.1779734e-06	0.00022768745	0.00017471131
48.9	2.9352476e-06	3.1609716e-06	0.00022569565	0.00017357026
49	2.0887868e-06	2.1292185e-06	0.00022368514	0.00017241235
49.1	1.2200425e-06	1.0834973e-06	0.00022165682	0.00017123842
49.2	3.2994526e-07	2.4651013e-08	0.00021961168	0.00017004935
49.3	5.8050083e-07	1.0464185e-06	0.00021755077	0.00016884609
49.4	1.510219e-06	2.1287513e-06	0.00021547519	0.00016762964
49.5	2.4580613e-06	3.2213308e-06	0.00021338613	0.00016640107
49.6	3.4228103e-06	4.3230853e-06	0.00021128483	0.00016516147
49.7	4.403181e-06	5.4328896e-06	0.0002091726	0.00016391202
49.8	5.3978233e-06	6.5495673e-06	0.00020705078	0.00016265392
49.9	6.4053246e-06	7.6718933e-06	0.00020492077	0.00016138844
50	7.4242131e-06	8.798596e-06	0.00020278402	0.00016011689
50.1	8.4529607e-06	9.9283607e-06	0.00020064202	0.0001588406
50.2	9.4899869e-06	1.1059833e-05	0.00019849628	0.00015756096
50.3	1.0533663e-05	1.2191621e-05	0.00019634835	0.00015627939
50.4	1.1582316e-05	1.3322301e-05	0.00019419982	0.00015499734
50.5	1.2634234e-05	1.4450419e-05	0.00019205228	0.00015371627
50.6	1.3687669e-05	1.55745e-05	0.00018990735	0.0001524377
50.7	1.4740846e-05	1.6693044e-05	0.00018776666	0.00015116312
50.8	1.5791963e-05	1.7804538e-05	0.00018563183	0.00014989407
50.9	1.6839202e-05	1.8907459e-05	0.0001835045	0.0001486321
51	1.7880732e-05	2.0000276e-05	0.00018138631	0.00014737872
51.1	1.8914714e-05	2.1081461e-05	0.00017927886	0.0001461355
51.2	1.9939309e-05	2.2149486e-05	0.00017718376	0.00014490395
51.3	2.0952686e-05	2.3202838e-05	0.0001751026	0.00014368561
51.4	2.1953023e-05	2.4240014e-05	0.00017303695	0.00014248196
51.5	2.293852e-05	2.5259538e-05	0.00017098831	0.0001412945
51.6	2.3907398e-05	2.6259956e-05	0.0001689582	0.00014012467
51.7	2.4857914e-05	2.7239847e-05	0.00016694805	0.0001389739
51.8	2.578836e-05	2.819783e-05	0.00016495929	0.00013784357
51.9	2.6697075e-05	2.9132563e-05	0.00016299325	0.00013673501
52	2.7582446e-05	3.0042755e-05	0.00016105125	0.00013564952
52.1	2.8442919e-05	3.0927167e-05	0.00015913452	0.00013458832
52.2	2.9277003e-05	3.1784619e-05	0.00015724425	0.00013355259
52.3	3.0083273e-05	3.2613994e-05	0.00015538153	0.00013254345
52.4	3.0860382e-05	3.3414244e-05	0.00015354741	0.00013156193
52.5	3.160706e-05	3.4184391e-05	0.00015174285	0.00013060902
52.6	3.2322122e-05	3.4923536e-05	0.00014996873	0.00012968559
52.7	3.3004472e-05	3.563086e-05	0.00014822585	0.00012879248
52.8	3.3653109e-05	3.6305626e-05	0.00014651493	0.00012793041
52.9	3.4267128e-05	3.6947186e-05	0.0001448366	0.00012710002
53	3.4845724e-05	3.7554982e-05	0.00014319139	0.00012630188
53.1	3.5388197e-05	3.8128546e-05	0.00014157976	0.00012553644
53.2	3.5893955e-05	3.8667508e-05	0.00014000206	0.00012480408
53.3	3.6362511e-05	3.9171591e-05	0.00013845856	0.00012410507
53.4	3.6793492e-05	3.9640619e-05	0.00013694944	0.00012343959
53.5	3.7186635e-05	4.007451e-05	0.00013547476	0.00012280773
53.6	3.7541789e-05	4.0473283e-05	0.00013403452	0.00012220947
53.7	3.7858915e-05	4.0837056e-05	0.00013262861	0.0001216447
53.8	3.8138089e-05	4.1166044e-05	0.00013125683	0.00012111321
53.9	3.8379493e-05	4.1460557e-05	0.00012991888	0.0001206147
54	3.8583425e-05	4.1721003e-05	0.00012861441	0.00012014877
54.1	3.8750285e-05	4.1947883e-05	0.00012734293	0.00011971493
54.2	3.8880582e-05	4.2141788e-05	0.00012610392	0.0001193126
54.3	3.8974928e-05	4.2303399e-05	0.00012489673	0.00011894111
54.4	3.9034032e-05	4.243348e-05	0.00012372067	0.00011859972
54.5	3.9058701e-05	4.2532877e-05	0.00012257496	0.0001182876
54.6	3.9049832e-05	4.2602516e-05	0.00012145875	0.00011800384
54.7	3.900841e-05	4.2643393e-05	0.00012037114	0.00011774746
54.8	3.89355e-05	4.2656575e-05	0.00011931114	0.00011751741
54.9	3.8832245e-05	4.264319e-05	0.00011827773	0.00011731259
55	3.8699859e-05	4.2604427e-05	0.00011726983	0.00011713184
55.1	3.8539621e-05	4.2541526e-05	0.00011628631	0.00011697393
55.2	3.8352867e-05	4.2455775e-05	0.000115326	0.0001168376
55.3	3.8140989e-05	4.2348501e-05	0.0001143877	0.00011672154
55.4	3.7905421e-05	4.222107e-05	0.00011347017	0.00011662443
55.5	3.7647639e-05	4.2074873e-05	0.00011257216	0.00011654488
55.6	3.7369149e-05	4.1911327e-05	0.00011169239	0.00011648152
55.7	3.7071486e-05	4.1731862e-05	0.00011082955	0.00011643294
55.8	3.6756201e-05	4.153792e-05	0.00010998237	0.00011639772
55.9	3.6424856e-05	4.1330947e-05	0.00010914953	0.00011637444
56	3.6079022e-05	4.1112385e-05	0.00010832974	0.00011636169
56.1	3.5720263e-05	4.0883669e-05	0.00010752171	0.00011635805
56.2	3.535014e-05	4.0646217e-05	0.00010672417	0.00011636215
56.3	3.4970195e-05	4.040143e-05	0.00010593586	0.0001163726
56.4	3.4581953e-05	4.015068e-05	0.00010515555	0.00011638806
56.5	3.4186909e-05	3.9895308e-05	0.00010438204	0.00011640721
56.6	3.3786527e-05	3.963662e-05	0.00010361417	0.00011642878
56.7	3.3382233e-05	3.9375878e-05	0.00010285081	0.00011645152
56.8	3.2975411e-05	3.9114301e-05	0.00010209088	0.00011647424
56.9	3.2567395e-05	3.8853056e-05	0.00010133333	0.0001164958
57	3.2159469e-05	3.8593255e-05	0.00010057717	0.00011651511
57.1	3.1752861e-05	3.8335955e-05	9.9821468e-05	0.00011653114
57.2	3.1348739e-05	3.8082152e-05	9.9065343e-05	0.00011654291
57.3	3.0948207e-05	3.7832776e-05	9.8307969e-05	0.00011654952
57.4	3.0552305e-05	3.7588695e-05	9.7548582e-05	0.00011655012
57.5	3.0162007e-05	3.7350707e-05	9.6786479e-05	0.00011654392
57.6	2.9778213e-05	3.7119543e-05	9.6021021e-05	0.00011653023
57.7	2.9401756e-05	3.6895863e-05	9.525163e-05	0.0001165084
57.8	2.9033396e-05	3.6680258e-05	9.4477796e-05	0.00011647785
57.9	2.867382e-05	3.6473246e-05	9.3699069e-05	0.00011643809
58	2.8323642e-05	3.6275276e-05	9.2915067e-05	0.00011638869
58.1	2.7983403e-05	3.6086728e-05	9.2125469e-05	0.00011632928
58.2	2.7653575e-05	3.590791e-05	9.1330017e-05	0.00011625956
58.3	2.7334558e-05	3.5739066e-05	9.0528517e-05	0.00011617932
58.4	2.702668e-05	3.5580372e-05	8.972083e-05	0.00011608839
58.5	2.6730205e-05	3.5431941e-05	8.8906879e-05	0.00011598667
58.6	2.6445331e-05	3.5293824e-05	8.8086642e-05	0.00011587413
58.7	2.617219e-05	3.5166012e-05	8.726015e-05	0.00011575078
58.8	2.5910857e-05	3.5048441e-05	8.6427483e-05	0.0001156167
58.9	2.5661347e-05	3.4940994e-05	8.5588772e-05	0.00011547202
59	2.5423622e-05	3.4843504e-05	8.4744191e-05	0.00011531692
59.1	2.5197591e-05	3.4755757e-05	8.3893957e-05	0.00011515163
59.2	2.4983115e-05	3.4677495e-05	8.3038324e-05	0.0001149764
59.3	2.4780013e-05	3.4608424e-05	8.2177581e-05	0.00011479156
59.4	2.458806e-05	3.4548211e-05	8.131205e-05	0.00011459743
59.5	2.4406997e-05	3.4496494e-05	8.044208e-05	0.0001143944
59.6	2.4236529e-05	3.4452882e-05	7.9568043e-05	0.00011418285
59.7	2.4076332e-05	3.4416961e-05	7.8690335e-05	0.00011396322
59.8	2.3926058e-05	3.4388295e-05	7.7809364e-05	0.00011373594
59.9	2.3785335e-05	3.4366435e-05	7.6925558e-05	0.00011350148
60	2.3653774e-05	3.4350916e-05	7.6039349e-05	0.00011326031

